Rotational and Cyclical Variability in gamma Cassiopeia

We report results of a nine-year monitoring effort on the unusual classical Be with a robotic ground-based (APT) B,V-filtered telescope as well as simultaneous observations in 2004 November with this instrument and the RXTE (X-ray) telescope. Our observations disclosed no correlated optical response to the rapid X-ray flares in this star, nor did the star show any sustained flux changes during the course of either of the two monitored nights in either wavelength regime. Our optical light curves reveal that gamma Cas undergoes \~3%-amplitude cycles with lengths of 60--90 days. Over the nine days we monitored the star with the RXTE, the X-ray flux varied in phase with its optical cycle and with an amplitude predicted from correlated optical/X-ray data from an earlier paper. The amplitudes of the V magnitude cycles are 30--40% larger than the B amplitudes, suggesting the seat of the cycles is circumstellar. The cycle lengths constantly change and can damp or grow on timescales as short as 13 days. We have also discovered a coherent period of 1.21581 +/-0.00002 days in all our data, which is consistent only with rotation. The full amplitude of this variation is 0.0060 in both filters. The derived waveform, somewhat surprisingly, is almost sawtooth in shape. This variation probably originates on the star's surface. This circumstance hints at the existence of a strong magnetic field with a complex topology and an associated heterogeneous surface composition.

==> table1.txt <==
Title: Rotational and Cyclical Variability in Gamma Cas
Authors: Smith, M. A. and Henry, G. W.
Table: Photometric observations of Gamma Cas
===============================================================================
Byte-by-byte Description of file: table1.dat
-------------------------------------------------------------------------------
 Bytes Format Units    Label   Explanations
-------------------------------------------------------------------------------
  1- 10 F10.4   ---    HJD    Heliocentric Julian Date (HJD - 2400000)
 12- 17 F6.3    mag    VarB   Variable - Comparison differential mag in B (1,2)
 19- 24 F6.3    mag    VarV   Variable - Comparison differential mag in V (1,2)
 26- 31 F6.3    mag    ChkB   Check - Comparison differential mag in B (1)
 33- 38 F6.3    mag    ChkV   Check - Comparison differential mag in V (1)
-------------------------------------------------------------------------------
Note (1): The '99.999' signifies that the differential magnitude was discarded
          because its internal standard deviation exceeded 0.01 mag.
     (2): To obtain m_B, m_V of HD110432, add 6.40, 5.84 mags., respectively.
-------------------------------------------------------------------------------
50711.7151 99.999 99.999 -0.822 99.999
50718.6966 -4.393 -3.641 -0.818 -1.216
50718.9253 -4.393 -3.642 -0.814 -1.222
50720.7936 -4.386 -3.644 -0.821 -1.218
50720.9191 -4.387 -3.638 99.999 -1.223
50721.6940 99.999 -3.648 99.999 99.999
50721.7933 -4.386 -3.639 -0.816 -1.212
50721.9152 -4.389 -3.641 -0.823 -1.217
50724.6802 -4.385 -3.637 -0.809 -1.221
50724.7181 -4.387 -3.639 -0.819 -1.218
50724.7838 -4.394 -3.640 -0.826 -1.216
50724.9104 -4.391 -3.640 99.999 -1.221
50725.7808 -4.390 -3.635 -0.814 -1.224
50725.9057 -4.395 -3.628 -0.820 -1.214
50726.6798 -4.382 -3.645 -0.818 -1.229
50726.7777 -4.390 -3.637 -0.809 -1.214
50726.9027 -4.384 -3.635 -0.817 -1.206
50727.6764 -4.392 -3.638 -0.808 -1.213
50727.8991 -4.388 -3.642 -0.817 -1.227
50728.6744 -4.391 -3.652 -0.812 -1.228
50728.7737 99.999 99.999 -0.818 -1.227
50728.8997 -4.398 -3.649 -0.796 -1.206
50730.6688 -4.389 -3.638 -0.819 -1.224
50730.7674 -4.396 -3.644 -0.810 -1.206
50730.8921 -4.393 -3.644 -0.813 -1.213
50731.6655 -4.389 -3.634 -0.809 -1.208
50731.7639 -4.384 -3.638 -0.808 -1.209
50732.6587 -4.389 -3.633 -0.813 -1.219
50732.7632 -4.394 -3.645 -0.816 99.999
50732.8862 -4.396 -3.627 -0.816 -1.218
50733.6599 99.999 -3.630 -0.833 -1.227
50733.7612 -4.394 -3.647 -0.817 -1.213
50733.8828 -4.398 -3.644 -0.821 -1.218
50734.6583 -4.391 -3.642 -0.817 -1.222
50734.6752 -4.389 -3.646 -0.822 99.999
50734.7554 -4.397 -3.643 -0.818 -1.217
50734.8811 -4.401 -3.649 -0.815 -1.215
50735.6560 -4.391 -3.646 -0.814 -1.223
50735.7535 -4.396 -3.644 -0.816 -1.216
50735.8779 -4.388 -3.637 -0.812 -1.218
50736.6525 -4.389 -3.636 -0.812 -1.220
50736.7543 -4.389 -3.641 -0.813 -1.219
50736.8757 -4.396 -3.638 -0.815 -1.211
50737.6506 -4.382 -3.631 -0.815 -1.214
50737.7508 -4.387 -3.632 -0.808 -1.215
50737.8720 -4.390 -3.637 -0.807 -1.208
50738.6408 -4.386 -3.634 -0.816 -1.213
50738.7464 -4.387 -3.634 -0.804 -1.214
50738.8705 -4.394 -3.637 -0.813 -1.215
50739.6463 -4.388 -3.634 99.999 -1.213
50739.7428 -4.390 -3.635 -0.811 -1.219
50739.8702 -4.388 -3.636 -0.813 -1.216
50740.6422 -4.385 -3.640 -0.813 -1.214
50740.7413 -4.383 -3.636 -0.816 -1.221
50740.8646 -4.388 -3.639 -0.805 -1.208
50741.7394 -4.377 -3.637 -0.806 -1.205
50741.8612 -4.392 -3.634 -0.809 -1.223
50742.7345 -4.389 -3.638 -0.818 -1.219
50742.8586 -4.390 -3.635 -0.810 -1.215
50745.6277 99.999 99.999 -0.820 -1.218
50745.8509 -4.381 -3.628 -0.819 -1.219
50747.6220 -4.382 -3.625 -0.812 -1.220
50747.6393 -4.378 -3.640 -0.820 -1.226
50747.7233 -4.385 -3.639 -0.815 -1.224
50747.8450 -4.391 -3.637 -0.809 -1.219
50748.6201 -4.379 -3.624 -0.815 -1.210
50748.7190 -4.384 -3.633 -0.812 -1.221
50748.8455 -4.386 -3.634 -0.814 -1.215
50749.8396 -4.387 -3.640 -0.809 -1.217
50750.6083 -4.380 -3.620 -0.818 -1.209
50750.7124 -4.387 -3.636 -0.811 -1.225
50750.8373 -4.382 -3.629 -0.812 -1.213
50751.6120 -4.376 -3.636 -0.815 -1.217
50751.7124 -4.386 -3.633 -0.813 -1.214
50751.8357 -4.386 -3.641 -0.821 -1.213
50752.7203 -4.382 -3.630 -0.813 -1.221
50752.8347 -4.378 -3.632 -0.797 99.999
50753.6065 -4.372 -3.620 -0.818 99.999
50753.7061 -4.375 -3.622 -0.812 -1.206
50753.8286 -4.376 -3.626 -0.809 -1.218
50754.5987 -4.373 -3.616 -0.816 -1.209
50754.7026 -4.378 -3.623 -0.813 -1.215
50754.8257 -4.385 -3.629 -0.813 -1.215
50755.6015 -4.383 -3.632 -0.811 -1.216
50755.7015 -4.384 -3.631 -0.809 -1.207
50755.8242 -4.385 -3.624 -0.809 -1.223
50756.5986 -4.382 -3.624 -0.805 -1.223
50756.8210 -4.370 -3.620 99.999 99.999
50757.5898 -4.372 -3.628 -0.813 -1.216
50757.6937 -4.371 -3.617 -0.816 -1.214
50757.8183 -4.378 -3.628 -0.809 -1.217
50758.6931 -4.380 -3.634 -0.812 -1.221
50759.6890 99.999 99.999 99.999 -1.211
50760.5877 -4.377 -3.636 -0.800 -1.222
50760.6855 -4.390 -3.636 -0.807 -1.216
50760.8129 -4.390 -3.629 -0.821 -1.207
50761.5852 -4.378 -3.640 -0.819 -1.220
50761.8067 -4.390 -3.633 -0.804 -1.221
50762.5817 -4.384 -3.629 -0.813 -1.216
50762.6833 -4.389 -3.636 -0.809 -1.216
50762.8046 -4.392 -3.641 -0.808 -1.214
50767.6667 -4.388 -3.637 -0.815 -1.212
50767.7905 -4.391 -3.642 -0.817 -1.218
50768.5602 -4.391 -3.640 -0.814 -1.221
50768.6630 -4.385 -3.634 -0.812 -1.218
50768.7882 -4.388 -3.638 -0.814 -1.212
50770.6584 -4.386 -3.640 -0.809 -1.217
50770.7848 -4.388 -3.642 -0.809 -1.222
50771.5630 -4.388 -3.639 -0.815 -1.218
50771.6574 -4.390 -3.640 -0.814 -1.217
50771.7801 -4.390 -3.638 -0.814 -1.213
50772.6530 -4.401 -3.644 99.999 -1.217
50772.7798 -4.405 -3.648 -0.820 -1.221
50773.6515 -4.396 -3.634 -0.823 -1.224
50773.7739 -4.395 -3.640 -0.816 -1.218
50775.5585 -4.399 -3.647 -0.806 -1.198
50775.7716 -4.387 -3.638 -0.814 -1.212
50776.7659 -4.396 -3.643 -0.823 -1.217
50777.6383 -4.391 -3.645 -0.812 -1.223
50777.7637 -4.396 -3.642 -0.830 -1.222
50780.6729 -4.390 -3.646 -0.816 -1.207
50780.7548 -4.395 -3.642 -0.809 -1.203
50781.6372 -4.398 -3.642 -0.815 -1.218
50781.7525 -4.394 -3.650 -0.810 -1.218
50782.6268 -4.395 -3.644 -0.810 -1.216
50782.7521 -4.395 -3.644 -0.814 -1.217
50786.7618 -4.393 -3.640 -0.810 -1.218
50787.5576 -4.392 -3.639 -0.812 -1.211
50787.6137 -4.395 -3.644 -0.812 -1.218
50787.7353 -4.398 -3.645 -0.811 -1.219
50792.5970 -4.389 -3.639 -0.810 -1.212
50792.7220 -4.383 -3.634 -0.809 -1.210
50793.5969 -4.387 -3.633 -0.825 -1.227
50793.7189 -4.392 -3.642 -0.824 -1.217
50794.7162 99.999 -3.649 -0.811 -1.220
50795.5887 -4.392 -3.642 -0.816 -1.219
50795.7140 -4.399 -3.640 -0.812 -1.209
50797.5854 -4.383 -3.630 -0.813 -1.219
50797.7078 -4.390 -3.627 -0.814 -1.214
50800.5791 -4.390 -3.641 -0.806 -1.211
50800.7001 -4.391 -3.638 -0.810 -1.205
50801.5723 -4.398 -3.640 -0.809 -1.217
50806.5612 -4.384 -3.635 -0.808 -1.212
50808.6769 -4.384 -3.628 -0.812 -1.209
50809.5637 -4.392 -3.636 -0.811 -1.207
50809.6176 -4.387 -3.624 -0.813 -1.209
50809.6769 -4.380 -3.625 -0.805 -1.215
50810.5625 -4.378 -3.627 -0.812 -1.214
50814.5716 -4.382 -3.628 -0.814 -1.215
50814.6609 -4.381 -3.628 -0.805 -1.213
50815.5721 99.999 99.999 -0.834 99.999
50815.6581 -4.384 -3.631 -0.815 -1.210
50816.5725 -4.379 -3.626 -0.811 -1.216
50816.6550 -4.386 -3.628 -0.815 -1.214
50817.5690 -4.378 -3.629 -0.818 -1.214
50818.5694 -4.396 -3.637 99.999 99.999
50820.5703 -4.377 -3.629 -0.811 -1.219
50820.6438 -4.374 -3.629 -0.817 -1.224
50821.5708 -4.385 -3.633 -0.806 -1.220
50821.6408 -4.386 -3.629 -0.812 -1.220
50822.6390 -4.386 -3.626 -0.818 -1.212
50825.6309 -4.393 -3.640 -0.808 -1.220
50826.6315 -4.384 -3.631 -0.815 -1.218
50827.5699 -4.388 -3.643 -0.810 -1.213
50827.6239 -4.396 -3.636 -0.811 -1.211
50828.5704 -4.392 -3.642 -0.810 -1.212
50828.6220 -4.394 -3.635 -0.805 -1.213
50829.6188 -4.398 -3.639 -0.808 -1.216
50830.6157 99.999 -3.636 -0.826 99.999
50831.6131 99.999 99.999 99.999 -1.231
50833.6075 -4.401 -3.645 -0.814 -1.220
50835.6025 -4.398 -3.649 -0.806 -1.209
50836.5993 -4.395 -3.644 -0.809 -1.216
50837.6000 -4.393 -3.639 -0.793 -1.199
50838.5936 -4.400 -3.645 -0.808 -1.213
50839.5908 -4.395 -3.646 -0.809 -1.215
50840.5897 -4.406 -3.658 -0.825 99.999
50841.5856 -4.400 -3.646 -0.806 -1.208
50842.5824 -4.396 -3.653 99.999 -1.199
50843.5906 -4.407 -3.649 -0.817 -1.212
50844.5820 -4.406 -3.652 -0.813 -1.211
50845.5825 -4.400 -3.654 -0.812 -1.215
50846.5831 -4.408 -3.654 -0.821 -1.218
50847.5798 -4.400 -3.645 -0.814 -1.218
50850.5814 -4.404 -3.649 -0.808 -1.207
50851.5818 -4.403 -3.650 -0.815 -1.211
50852.5822 -4.403 -3.653 -0.812 -1.215
50855.5888 -4.395 -3.648 -0.805 -1.209
50856.5842 -4.396 -3.647 -0.818 -1.210
51085.7089 -4.293 -3.655 -0.808 -1.219
51085.7990 -4.299 -3.665 -0.803 -1.218
51085.9223 -4.302 -3.662 -0.807 99.999
51086.7062 -4.294 -3.657 -0.809 -1.217
51086.7975 -4.289 -3.649 -0.803 -1.214
51086.9223 -4.289 -3.654 -0.803 -1.218
51087.7033 -4.279 -3.652 -0.795 -1.209
51087.7933 -4.294 -3.662 -0.792 -1.218
51087.9188 -4.303 -3.667 -0.803 -1.206
51088.7896 -4.296 -3.654 -0.804 -1.205
51088.9161 -4.303 -3.665 -0.803 -1.214
51089.7886 99.999 -3.678 99.999 99.999
51089.9111 -4.307 -3.674 -0.808 -1.216
51090.9210 99.999 -3.680 -0.820 99.999
51092.6884 -4.294 -3.665 -0.794 -1.214
51093.6859 -4.305 -3.668 -0.800 -1.200
51093.7779 -4.302 -3.664 -0.807 -1.217
51093.9026 -4.297 -3.660 -0.805 -1.216
51094.6958 -4.304 -3.661 -0.805 -1.226
51094.7754 -4.291 -3.660 -0.800 -1.209
51094.8978 -4.296 -3.669 99.999 -1.210
51095.6803 -4.295 -3.659 -0.814 -1.232
51096.6790 -4.306 -3.675 -0.805 -1.219
51096.7688 -4.307 -3.665 -0.804 -1.208
51096.8926 -4.300 -3.663 -0.819 -1.217
51097.6745 -4.304 -3.667 99.999 99.999
51097.7672 -4.297 -3.673 -0.807 -1.207
51097.8922 -4.296 -3.663 99.999 -1.218
51098.6749 -4.306 -3.668 -0.803 -1.208
51098.7628 -4.305 -3.671 -0.797 -1.209
51098.8889 -4.297 -3.663 -0.803 -1.213
51099.6713 -4.299 -3.666 -0.812 -1.205
51099.7592 -4.296 -3.668 -0.808 -1.221
51099.8839 -4.300 -3.665 -0.814 -1.213
51100.6674 -4.300 -3.653 -0.811 99.999
51100.8842 -4.304 -3.669 -0.808 -1.218
51101.6663 -4.306 -3.672 -0.798 -1.218
51101.7543 -4.309 -3.662 -0.812 -1.206
51101.8808 -4.304 -3.666 -0.804 -1.214
51102.6613 -4.305 -3.675 -0.791 -1.214
51102.7542 -4.304 -3.662 -0.800 -1.206
51102.8760 -4.299 -3.666 -0.802 -1.218
51103.6626 -4.298 -3.669 -0.802 -1.218
51103.7512 -4.297 -3.669 -0.800 -1.208
51103.8733 -4.306 -3.666 -0.797 -1.207
51104.6571 -4.300 -3.672 -0.794 -1.205
51104.7454 -4.300 -3.669 -0.801 99.999
51104.8724 -4.301 -3.666 -0.804 -1.205
51105.6562 -4.305 -3.675 -0.800 -1.219
51105.7440 -4.304 -3.671 -0.798 -1.210
51105.8673 -4.307 -3.670 -0.812 -1.209
51106.7430 -4.305 -3.675 -0.799 -1.212
51106.8680 -4.308 -3.677 -0.801 99.999
51110.7298 -4.306 -3.666 -0.805 99.999
51110.8544 -4.313 -3.684 -0.802 -1.216
51111.6350 -4.313 -3.674 -0.804 -1.202
51111.7273 -4.301 -3.671 -0.805 -1.220
51113.6329 -4.303 -3.679 -0.802 99.999
51113.7228 -4.306 -3.678 -0.798 -1.213
51113.8456 -4.302 -3.658 -0.807 -1.225
51114.6303 -4.309 -3.675 -0.805 -1.210
51114.7202 -4.298 -3.667 -0.800 -1.207
51114.8454 -4.302 -3.655 99.999 -1.212
51115.6291 -4.312 -3.683 99.999 99.999
51115.7157 -4.317 -3.678 -0.801 -1.202
51115.8410 -4.303 -3.678 -0.805 -1.211
51116.6099 -4.309 -3.677 -0.807 -1.210
51116.7169 -4.307 -3.676 -0.791 -1.212
51116.8379 -4.310 99.999 99.999 99.999
51117.8352 -4.305 -3.668 -0.798 -1.206
51118.6151 -4.300 -3.665 -0.798 -1.216
51118.7099 -4.307 -3.675 -0.800 -1.211
51118.8322 -4.318 -3.676 -0.809 -1.211
51119.6116 -4.307 -3.677 -0.800 -1.213
51119.7047 -4.311 -3.677 -0.809 -1.214
51119.8297 -4.296 -3.661 -0.800 -1.207
51120.6137 -4.302 -3.672 -0.786 -1.203
51120.7023 -4.297 -3.666 -0.798 -1.205
51120.8268 -4.301 -3.664 -0.803 -1.213
51121.6123 -4.308 -3.675 -0.813 -1.218
51121.7017 -4.309 -3.672 -0.795 -1.214
51121.8273 -4.293 -3.661 -0.801 -1.219
51122.6070 -4.303 -3.671 -0.801 -1.213
51122.6972 -4.306 -3.679 -0.798 -1.206
51122.8211 -4.315 -3.675 -0.807 -1.220
51123.6052 -4.296 -3.667 -0.800 -1.226
51123.6960 -4.306 -3.676 -0.806 -1.216
51123.8218 -4.309 -3.677 -0.804 -1.207
51124.6943 -4.295 -3.662 -0.802 -1.221
51124.8167 -4.313 -3.675 -0.806 -1.214
51125.5987 -4.293 -3.658 -0.797 -1.208
51125.6914 -4.307 -3.671 -0.810 -1.208
51125.8132 -4.304 -3.666 -0.803 -1.212
51126.5956 -4.302 -3.660 -0.797 -1.215
51126.6896 -4.297 -3.669 -0.801 -1.219
51128.5929 -4.302 -3.662 -0.802 -1.219
51128.6828 -4.294 -3.655 99.999 -1.214
51128.8053 -4.295 -3.666 -0.805 -1.211
51131.5859 -4.298 -3.664 -0.805 -1.216
51131.6723 -4.295 -3.659 -0.798 -1.205
51131.7994 -4.290 -3.661 -0.804 -1.213
51132.5822 -4.307 -3.674 -0.803 -1.210
51132.6719 -4.295 -3.668 -0.804 -1.212
51132.7941 -4.289 -3.656 -0.805 -1.222
51133.5806 -4.302 -3.669 -0.808 -1.216
51133.6668 -4.295 -3.662 -0.802 -1.205
51133.7937 -4.301 -3.663 -0.808 -1.217
51134.5753 -4.301 -3.673 -0.809 -1.216
51134.6670 -4.294 -3.653 -0.804 -1.210
51134.7888 -4.291 -3.667 99.999 -1.214
51135.5750 -4.296 -3.656 -0.817 99.999
51135.6612 -4.290 -3.657 -0.803 -1.215
51135.7882 -4.302 -3.664 -0.806 -1.225
51136.5748 -4.292 -3.658 -0.798 -1.213
51136.6612 -4.298 -3.669 -0.800 -1.211
51136.7831 -4.297 -3.661 -0.795 -1.209
51138.5743 -4.301 -3.670 -0.801 -1.214
51138.6531 -4.307 -3.669 -0.792 -1.202
51138.7784 -4.300 -3.665 -0.805 -1.198
51139.5703 -4.299 -3.664 -0.800 -1.210
51139.6549 -4.298 -3.662 -0.808 -1.205
51139.7776 -4.307 -3.669 -0.797 -1.210
51140.5701 -4.293 -3.658 -0.800 -1.211
51140.6488 99.999 -3.682 99.999 99.999
51140.7723 -4.298 -3.671 -0.798 -1.226
51141.5699 -4.300 -3.664 -0.816 -1.220
51141.6447 -4.297 -3.663 -0.803 -1.214
51141.7719 -4.299 -3.667 -0.798 -1.220
51142.5697 -4.297 -3.654 -0.815 -1.210
51142.6447 -4.294 -3.663 -0.798 -1.208
51142.7696 -4.297 -3.656 -0.807 -1.205
51143.5663 -4.299 -3.667 -0.803 -1.208
51143.6398 -4.297 -3.660 -0.806 -1.218
51144.5662 -4.300 -3.671 99.999 99.999
51144.6363 -4.297 -3.660 99.999 99.999
51144.7621 -4.293 -3.658 -0.799 -1.210
51148.5620 -4.292 -3.664 -0.807 -1.223
51148.6256 -4.290 -3.658 -0.797 -1.212
51148.7505 -4.291 -3.652 -0.802 -1.208
51151.6174 -4.310 -3.667 -0.812 -1.218
51151.7444 -4.291 -3.659 -0.794 -1.220
51152.6154 -4.301 -3.661 -0.803 -1.212
51152.7423 -4.309 -3.665 -0.810 99.999
51155.5584 -4.318 -3.676 -0.812 -1.213
51155.6077 -4.309 -3.668 -0.800 -1.213
51155.7313 -4.308 -3.665 -0.806 -1.201
51156.6085 -4.306 -3.666 99.999 -1.217
51156.7278 -4.306 -3.669 -0.802 -1.205
51157.6020 -4.305 -3.675 -0.803 -1.223
51157.7262 -4.308 -3.659 -0.784 -1.221
51159.6001 -4.304 -3.666 -0.803 -1.221
51159.7228 -4.305 -3.667 99.999 -1.216
51160.5941 -4.298 -3.661 -0.800 -1.200
51160.7199 -4.301 -3.668 -0.794 -1.215
51161.5907 -4.306 -3.665 -0.792 -1.211
51161.7152 -4.300 -3.674 -0.801 -1.221
51162.5872 -4.295 -3.665 99.999 -1.204
51163.7387 99.999 -3.683 99.999 99.999
51164.5824 -4.289 -3.658 -0.812 -1.209
51166.5764 -4.305 -3.677 -0.801 -1.224
51166.7032 -4.306 -3.667 -0.808 -1.218
51167.5730 -4.321 -3.671 -0.794 99.999
51167.6978 -4.325 -3.688 99.999 -1.220
51169.5686 -4.291 -3.653 -0.796 -1.201
51169.6927 -4.299 -3.662 -0.794 -1.217
51171.5653 -4.298 -3.677 -0.796 -1.205
51172.5622 -4.308 -3.675 -0.802 -1.213
51172.6839 -4.290 -3.663 -0.800 -1.216
51173.5625 -4.304 -3.670 -0.807 -1.217
51173.6808 -4.305 -3.676 -0.803 -1.213
51175.6775 -4.296 -3.672 -0.803 -1.211
51176.5901 -4.306 -3.678 -0.803 -1.207
51176.6754 -4.305 -3.661 -0.810 -1.203
51178.5829 -4.318 -3.675 -0.807 -1.204
51178.6671 -4.311 -3.681 99.999 -1.209
51179.5832 -4.313 -3.676 -0.813 -1.220
51179.6663 -4.316 -3.680 -0.806 -1.228
51180.5800 -4.302 -3.671 -0.800 -1.214
51180.6618 -4.312 -3.674 -0.813 -1.220
51181.5804 -4.302 -3.665 -0.809 -1.204
51181.6584 -4.298 -3.669 -0.813 -1.214
51182.5808 -4.306 -3.675 -0.801 -1.212
51182.6565 -4.302 -3.671 -0.804 -1.210
51183.5774 -4.302 -3.672 -0.811 -1.215
51183.6532 -4.305 -3.669 -0.810 -1.208
51184.5742 -4.300 -3.664 -0.811 -1.210
51185.5746 -4.299 -3.676 -0.824 99.999
51186.5902 -4.301 -3.664 -0.814 -1.217
51186.6451 -4.299 -3.663 -0.809 -1.217
51187.5755 -4.295 -3.656 -0.802 -1.221
51187.6427 -4.299 -3.658 99.999 -1.206
51188.5723 -4.302 -3.676 -0.802 -1.216
51188.6393 -4.295 -3.670 -0.804 -1.215
51191.5700 -4.316 -3.679 -0.805 -1.216
51191.6303 -4.301 -3.672 -0.811 -1.223
51193.5710 -4.297 -3.686 99.999 -1.216
51193.6275 -4.294 -3.670 -0.805 -1.210
51194.5713 -4.304 -3.681 -0.819 -1.224
51195.5718 -4.308 -3.673 99.999 99.999
51196.6203 -4.308 -3.672 99.999 -1.220
51197.6171 -4.291 -3.651 -0.805 -1.204
51198.6125 -4.301 -3.665 -0.796 -1.215
51201.6023 -4.298 -3.669 -0.812 -1.207
51206.5920 -4.309 -3.673 -0.808 -1.215
51208.5834 -4.298 -3.665 99.999 99.999
51209.5825 -4.318 -3.679 -0.817 -1.214
51211.5835 -4.317 -3.679 -0.804 -1.208
51216.5823 -4.310 -3.689 99.999 -1.206
51217.5829 -4.305 99.999 99.999 99.999
51218.5834 -4.318 -3.684 -0.812 99.999
51219.5838 -4.326 99.999 99.999 99.999
51220.5891 -4.318 -3.671 -0.814 -1.208
51222.5852 -4.316 -3.688 -0.807 -1.206
51223.5856 99.999 -3.682 99.999 99.999
51225.5866 -4.295 -3.672 99.999 99.999
51354.9664 -4.296 -3.659 -0.809 -1.212
51355.9639 -4.301 -3.661 -0.812 -1.210
51359.9600 -4.295 -3.659 -0.799 -1.211
51360.9507 -4.292 -3.664 -0.801 -1.205
51362.9558 -4.287 -3.659 99.999 99.999
51429.7651 -4.279 -3.647 -0.802 99.999
51429.8547 -4.285 -3.645 -0.811 -1.209
51429.9814 -4.283 -3.648 -0.814 -1.217
51447.7132 -4.288 -3.654 -0.800 -1.211
51447.8151 -4.288 -3.657 -0.799 -1.223
51447.9319 -4.300 -3.657 -0.812 -1.218
51448.6994 -4.289 -3.662 -0.809 -1.212
51448.8093 -4.295 -3.660 -0.806 99.999
51448.9280 -4.297 -3.656 -0.805 -1.217
51449.7077 -4.281 -3.651 -0.798 -1.210
51449.8072 -4.291 -3.658 -0.803 -1.211
51449.9285 -4.295 -3.654 -0.806 -1.219
51450.7048 -4.290 -3.662 -0.811 -1.224
51450.8058 -4.297 -3.655 -0.813 -1.206
51452.7000 -4.285 -3.656 -0.801 -1.218
51452.7979 -4.287 -3.659 -0.813 -1.219
51452.9203 -4.295 -3.657 -0.816 -1.217
51453.6989 -4.285 -3.655 -0.806 -1.219
51453.7963 -4.286 -3.656 -0.808 -1.209
51453.9148 -4.292 -3.659 -0.807 99.999
51454.6933 -4.296 -3.661 -0.811 -1.220
51454.7949 -4.294 -3.658 -0.813 -1.220
51454.9135 -4.286 -3.654 -0.807 -1.212
51455.6802 -4.291 -3.662 -0.807 -1.225
51455.7908 -4.287 -3.656 -0.806 -1.208
51455.9094 -4.301 -3.665 -0.808 -1.211
51456.6787 -4.281 -3.646 -0.805 -1.207
51458.6848 -4.285 -3.650 99.999 -1.218
51458.7825 -4.295 -3.657 -0.808 -1.218
51458.9044 -4.303 -3.661 -0.803 -1.206
51459.6699 -4.300 -3.657 -0.816 99.999
51459.7817 -4.297 -3.654 -0.806 99.999
51459.8992 -4.294 -3.651 -0.811 -1.218
51460.6780 -4.283 -3.661 -0.814 -1.223
51460.7773 -4.297 -3.658 -0.805 -1.214
51460.8992 -4.292 -3.662 -0.807 -1.209
51461.6750 -4.296 -3.656 -0.803 -1.207
51461.7753 -4.302 -3.653 -0.805 -1.202
51461.8934 -4.292 -3.654 -0.802 -1.217
51462.6731 -4.283 -3.647 99.999 -1.211
51462.7668 -4.286 -3.649 -0.804 -1.213
51462.8927 -4.294 -3.659 -0.805 -1.213
51463.6595 -4.286 -3.645 -0.815 -1.194
51463.7726 -4.287 -3.648 -0.804 -1.216
51463.8870 -4.299 -3.657 -0.803 -1.208
51464.6663 -4.285 -3.642 -0.802 -1.203
51464.7663 -4.286 -3.643 -0.804 -1.219
51464.8843 -4.286 -3.659 -0.811 -1.224
51465.6655 -4.289 -3.654 -0.810 -1.212
51465.7653 -4.292 -3.657 -0.815 -1.207
51465.8833 -4.294 -3.651 -0.810 -1.208
51466.6613 -4.297 -3.669 -0.811 -1.228
51466.7641 -4.292 -3.664 -0.800 -1.212
51466.8822 -4.295 -3.659 -0.806 -1.210
51467.6595 -4.280 -3.655 -0.799 99.999
51467.7532 -4.292 -3.656 -0.813 -1.210
51467.9241 -4.304 -3.660 -0.803 -1.213
51468.8736 -4.301 -3.660 -0.812 -1.217
51469.6545 -4.280 -3.657 -0.809 -1.227
51469.7539 -4.291 -3.650 -0.808 99.999
51469.8725 -4.294 -3.658 -0.805 -1.210
51470.6529 -4.289 -3.654 -0.807 -1.218
51470.7521 -4.290 -3.650 -0.810 -1.212
51470.8710 -4.284 -3.653 -0.802 -1.208
51471.6486 -4.302 -3.662 -0.811 -1.216
51471.7482 -4.296 -3.661 -0.797 -1.221
51471.8671 -4.293 -3.655 -0.804 -1.220
51472.6345 -4.289 -3.662 -0.798 -1.213
51472.7461 -4.291 -3.657 -0.797 -1.214
51472.8644 -4.300 -3.658 -0.805 -1.211
51473.6432 -4.292 -3.655 -0.808 -1.222
51473.7428 -4.299 -3.658 99.999 -1.225
51473.8610 -4.294 -3.657 -0.804 -1.224
51474.6293 -4.276 -3.644 -0.797 -1.214
51474.7393 -4.284 -3.648 -0.805 -1.211
51475.6384 -4.289 -3.654 -0.809 -1.218
51475.7379 -4.291 -3.646 -0.805 -1.216
51475.8562 -4.293 -3.655 -0.810 -1.216
51477.6314 -4.281 -3.647 -0.804 -1.209
51477.7310 -4.291 -3.654 99.999 99.999
51478.6295 -4.288 -3.660 -0.804 -1.220
51478.7234 -4.287 -3.652 -0.802 -1.209
51478.8471 -4.292 -3.654 -0.811 -1.206
51479.6271 -4.285 -3.658 -0.808 99.999
51479.7208 -4.295 -3.649 -0.809 -1.215
51479.8469 -4.289 -3.649 -0.803 -1.222
51480.6130 -4.300 -3.649 99.999 99.999
51480.7231 -4.284 -3.647 -0.807 -1.213
51480.8419 -4.278 -3.637 -0.800 -1.214
51481.6223 -4.275 -3.638 -0.806 -1.212
51481.7224 -4.274 -3.635 -0.795 -1.216
51481.8409 -4.278 -3.638 -0.803 -1.211
51482.6082 -4.283 -3.648 -0.809 -1.222
51482.7207 -4.293 -3.656 -0.808 -1.213
51482.8354 -4.284 -3.655 -0.802 -1.214
51483.6161 -4.286 -3.650 -0.805 -1.221
51483.7162 -4.294 -3.651 -0.807 -1.213
51483.8346 -4.296 -3.652 -0.814 -1.214
51484.6125 -4.287 -3.635 99.999 -1.232
51484.8319 99.999 99.999 -0.795 99.999
51485.6112 -4.286 -3.650 -0.808 -1.223
51485.8298 99.999 -3.666 99.999 99.999
51486.5975 -4.270 -3.632 -0.804 -1.215
51486.7098 -4.278 -3.636 -0.792 -1.221
51486.8245 -4.277 -3.639 -0.801 -1.209
51487.6066 -4.274 -3.649 -0.812 -1.226
51487.7070 -4.280 -3.633 -0.806 -1.214
51487.8252 -4.289 -3.645 -0.804 -1.218
51488.7044 -4.293 -3.655 -0.803 -1.215
51488.8193 -4.284 -3.641 -0.800 99.999
51489.7002 -4.275 -3.641 99.999 99.999
51490.5863 -4.264 -3.637 -0.808 -1.194
51490.6983 -4.277 -3.640 -0.801 -1.214
51490.8167 -4.284 -3.655 -0.804 -1.213
51491.5950 -4.282 -3.645 -0.805 -1.204
51491.6951 -4.272 -3.644 -0.795 -1.201
51491.8136 -4.287 -3.646 -0.814 -1.221
51492.5810 -4.286 -3.647 -0.803 -1.216
51492.6935 -4.289 -3.652 -0.802 -1.222
51492.8081 -4.280 -3.645 -0.809 -1.196
51493.5894 -4.289 -3.645 -0.816 -1.199
51493.6879 -4.280 -3.641 -0.806 -1.211
51493.8061 -4.280 -3.639 -0.812 -1.215
51494.5857 -4.283 -3.642 -0.820 -1.214
51494.6877 -4.281 -3.650 -0.800 -1.217
51494.8058 -4.282 -3.648 -0.809 -1.216
51495.5820 -4.282 -3.647 -0.801 -1.210
51495.6818 -4.280 -3.643 -0.795 -1.208
51495.8027 -4.282 -3.644 -0.809 99.999
51496.8166 -4.279 -3.641 99.999 -1.219
51498.5737 -4.266 -3.633 -0.809 -1.218
51498.6730 -4.275 -3.629 -0.817 -1.212
51498.7952 -4.273 -3.639 -0.806 -1.220
51499.5734 -4.279 -3.648 -0.806 -1.223
51499.6727 -4.275 -3.640 -0.801 -1.208
51499.7908 -4.278 -3.641 -0.811 -1.219
51500.5729 -4.272 -3.642 -0.790 -1.210
51500.6689 -4.275 -3.648 99.999 -1.221
51501.5727 -4.278 -3.638 -0.793 -1.209
51501.6648 -4.275 -3.643 -0.799 -1.212
51501.7870 -4.295 -3.641 99.999 -1.221
51502.6636 -4.275 -3.640 -0.798 -1.209
51502.7836 -4.277 99.999 -0.791 99.999
51503.5848 -4.280 -3.636 -0.801 -1.214
51503.6592 -4.277 -3.634 -0.799 99.999
51503.7810 -4.271 -3.635 -0.805 -1.209
51504.5683 -4.278 -3.634 -0.804 -1.211
51504.7912 -4.272 -3.629 -0.794 -1.217
51505.5645 -4.289 -3.642 -0.808 -1.213
51505.6535 -4.291 -3.642 -0.805 -1.210
51505.7758 -4.281 -3.642 -0.807 -1.215
51506.5693 -4.280 -3.647 -0.806 -1.215
51506.6508 -4.281 -3.646 -0.800 -1.215
51506.7731 -4.276 -3.640 -0.802 -1.215
51507.5691 -4.289 -3.657 -0.804 -1.215
51507.6485 -4.289 -3.650 -0.794 -1.216
51507.7673 -4.282 -3.648 -0.802 -1.207
51508.5694 -4.284 -3.657 -0.816 -1.229
51508.6416 99.999 99.999 -0.800 99.999
51508.7677 -4.288 -3.642 -0.805 -1.215
51509.5693 -4.297 -3.652 -0.810 -1.216
51509.6466 -4.287 -3.648 -0.806 99.999
51509.7647 -4.286 -3.644 -0.804 -1.219
51510.5675 -4.292 -3.651 -0.801 99.999
51510.6407 -4.282 -3.648 -0.802 -1.210
51510.7588 -4.271 -3.655 -0.794 99.999
51511.5674 -4.283 -3.651 99.999 99.999
51511.6408 -4.287 -3.653 -0.799 -1.210
51511.7590 -4.286 -3.643 -0.805 99.999
51512.6362 -4.288 -3.661 99.999 99.999
51512.7549 -4.283 -3.648 99.999 -1.206
51514.5649 -4.300 -3.657 -0.806 -1.228
51514.6328 -4.286 -3.648 99.999 -1.214
51514.7511 -4.286 99.999 99.999 99.999
51515.5665 -4.289 -3.651 -0.812 -1.209
51515.6294 -4.287 -3.650 -0.807 -1.214
51515.7480 -4.284 -3.653 -0.805 -1.212
51516.5627 -4.288 -3.661 -0.810 99.999
51516.6260 -4.289 -3.656 -0.806 -1.212
51516.7449 -4.284 -3.651 -0.804 -1.220
51517.5632 -4.285 -3.651 -0.804 -1.219
51517.6227 -4.291 -3.657 -0.815 -1.213
51517.7412 -4.301 -3.661 -0.804 -1.205
51518.5610 -4.298 -3.655 99.999 99.999
51519.6182 99.999 99.999 99.999 -1.214
51519.7367 -4.295 -3.653 -0.808 -1.205
51521.6122 -4.292 -3.655 -0.804 99.999
51521.7313 -4.296 -3.663 -0.801 -1.218
51523.7234 -4.295 -3.662 -0.803 99.999
51524.7226 -4.281 -3.657 -0.816 -1.214
51525.6009 -4.287 -3.657 -0.802 -1.213
51526.5974 -4.298 -3.649 -0.803 -1.215
51526.7177 -4.291 -3.655 -0.802 -1.235
51527.5948 -4.291 -3.655 -0.797 -1.204
51528.7090 -4.296 -3.662 -0.801 -1.217
51529.5892 -4.303 -3.657 -0.799 -1.206
51529.7083 -4.293 -3.654 -0.799 -1.213
51530.5878 -4.296 -3.652 -0.806 -1.220
51530.7034 -4.299 -3.665 -0.808 -1.215
51531.7012 -4.287 -3.651 -0.798 -1.203
51532.5800 -4.299 -3.657 -0.801 99.999
51532.6999 -4.307 -3.659 -0.815 -1.216
51533.5771 -4.304 -3.670 -0.803 -1.222
51534.5750 -4.300 -3.663 -0.813 99.999
51534.6950 -4.299 -3.662 -0.803 99.999
51535.5839 -4.289 -3.665 -0.803 -1.212
51535.6910 -4.296 99.999 -0.816 -1.215
51536.6056 -4.289 -3.660 -0.797 -1.210
51537.5835 -4.287 -3.664 -0.803 -1.208
51538.5778 -4.302 -3.669 -0.804 -1.218
51538.6844 -4.306 -3.668 -0.809 -1.222
51539.5745 -4.303 -3.662 -0.806 -1.203
51539.6820 -4.302 -3.669 -0.794 -1.205
51543.5859 -4.298 -3.657 -0.806 -1.210
51545.5820 -4.307 -3.664 -0.803 -1.215
51545.6620 -4.299 -3.663 -0.802 -1.217
51546.5819 -4.286 -3.658 -0.804 -1.208
51546.6623 -4.284 -3.652 -0.799 -1.214
51547.5894 -4.283 -3.645 -0.803 -1.216
51547.6568 -4.292 -3.651 -0.807 -1.212
51548.5827 -4.279 -3.639 -0.799 -1.213
51549.5846 -4.284 -3.649 -0.801 -1.212
51549.6522 -4.291 -3.652 99.999 99.999
51550.5850 -4.288 -3.657 -0.794 99.999
51550.6488 -4.283 -3.647 -0.801 -1.224
51551.5806 -4.290 -3.650 -0.812 -1.221
51551.6479 -4.275 -3.645 -0.798 99.999
51552.5768 -4.282 -3.643 99.999 -1.231
51552.6441 -4.279 -3.648 -0.806 -1.216
51553.5774 -4.273 99.999 -0.792 99.999
51553.6413 -4.291 -3.649 -0.801 -1.216
51554.5742 -4.279 -3.650 99.999 99.999
51555.5747 -4.289 -3.647 -0.815 -1.215
51555.6348 -4.286 -3.646 -0.799 -1.204
51556.5751 -4.280 -3.648 -0.811 -1.224
51556.6312 -4.283 -3.647 -0.803 -1.209
51557.5757 -4.284 -3.648 99.999 99.999
51558.6279 -4.278 -3.639 -0.807 -1.210
51559.5726 -4.271 -3.640 99.999 99.999
51559.6234 -4.279 -3.639 -0.807 -1.213
51560.6202 -4.282 -3.640 -0.803 -1.212
51569.5953 -4.281 -3.640 -0.803 99.999
51570.5962 -4.278 -3.652 -0.815 99.999
51571.5919 -4.274 -3.643 -0.799 -1.208
51573.5849 -4.290 -3.649 -0.811 99.999
51576.5866 -4.273 -3.629 -0.816 -1.220
51577.5871 -4.278 -3.636 -0.803 -1.217
51579.5843 -4.280 -3.643 -0.808 -1.219
51581.5853 -4.279 -3.636 -0.805 -1.210
51582.5858 -4.287 -3.633 -0.806 -1.208
51584.5850 -4.289 -3.642 -0.809 -1.221
51586.5873 -4.280 -3.637 -0.803 -1.219
51588.5886 -4.269 -3.632 -0.812 -1.227
51590.5908 -4.285 -3.641 -0.813 -1.217
51805.7301 -4.299 -3.656 99.999 -1.209
51805.8325 -4.289 -3.659 -0.807 -1.206
51805.9501 -4.286 -3.640 -0.809 -1.211
51807.7229 -4.290 -3.663 -0.801 -1.204
51807.8298 -4.293 -3.654 99.999 99.999
51807.9444 -4.295 -3.655 -0.819 -1.217
51808.9542 99.999 99.999 99.999 -1.207
51809.8578 -4.283 -3.651 -0.806 -1.204
51809.9417 -4.272 99.999 -0.809 -1.211
51810.7159 -4.277 -3.653 -0.815 -1.208
51810.8225 -4.284 -3.660 -0.806 -1.214
51810.9363 -4.281 -3.648 -0.802 -1.208
51811.8198 -4.283 -3.639 -0.798 -1.216
51811.9351 -4.280 -3.646 -0.800 -1.213
51812.7090 -4.281 -3.653 -0.807 -1.215
51812.8201 -4.280 -3.652 -0.806 -1.212
51812.9329 -4.296 -3.655 -0.811 -1.210
51813.8145 -4.276 -3.646 -0.810 -1.214
51815.7010 -4.270 -3.642 99.999 99.999
51815.8092 -4.271 -3.647 -0.802 -1.208
51815.9244 -4.275 -3.643 -0.809 -1.217
51816.7975 -4.285 -3.655 -0.815 -1.209
51816.9348 99.999 99.999 99.999 -1.210
51817.6899 -4.284 -3.650 -0.814 -1.222
51817.8038 -4.285 -3.652 -0.807 -1.215
51817.9184 -4.275 -3.652 -0.804 -1.212
51818.8030 -4.275 -3.649 -0.801 -1.210
51818.9168 -4.282 -3.641 -0.805 -1.197
51819.7054 -4.271 -3.643 -0.805 -1.211
51819.7893 -4.277 -3.647 -0.810 -1.207
51819.9154 -4.275 -3.641 -0.804 -1.209
51820.9177 -4.278 -3.644 99.999 99.999
51821.7000 -4.279 -3.640 -0.810 -1.215
51821.7839 -4.271 -3.641 -0.806 -1.215
51821.9102 -4.268 -3.648 -0.803 -1.216
51822.9125 -4.263 -3.630 -0.795 -1.214
51823.6733 -4.270 -3.629 -0.800 -1.201
51823.7896 -4.273 -3.635 -0.804 -1.206
51823.9039 -4.277 -3.641 99.999 -1.213
51824.6710 -4.273 -3.638 -0.806 -1.199
51824.7762 -4.276 -3.647 -0.813 -1.206
51825.6686 -4.270 -3.643 -0.802 -1.200
51825.7850 -4.285 -3.649 -0.812 -1.215
51830.6548 99.999 99.999 -0.797 -1.203
51830.8210 -4.275 -3.644 -0.801 -1.211
51830.8857 -4.290 99.999 -0.817 99.999
51831.6519 -4.269 -3.635 99.999 -1.200
51831.6635 -4.264 -3.628 -0.800 -1.203
51831.6684 -4.279 -3.658 -0.796 99.999
51831.6734 -4.270 -3.639 -0.795 -1.209
51831.6801 -4.276 -3.637 -0.815 -1.208
51831.6952 99.999 99.999 99.999 -1.229
51831.7016 -4.278 -3.639 99.999 -1.205
51831.7085 -4.278 99.999 99.999 99.999
51831.7241 -4.272 -3.649 99.999 99.999
51831.7392 -4.270 -3.642 99.999 99.999
51831.7483 -4.277 -3.657 99.999 99.999
51831.7533 99.999 -3.649 99.999 99.999
51831.7599 -4.269 -3.648 -0.805 99.999
51831.7649 -4.277 -3.645 -0.800 -1.199
51831.7714 -4.277 -3.644 99.999 -1.199
51831.7764 -4.271 -3.640 -0.796 -1.214
51831.7814 -4.274 -3.641 -0.798 -1.213
51831.7864 -4.276 -3.637 -0.802 -1.203
51831.7914 -4.278 -3.649 -0.802 -1.211
51831.7964 -4.272 -3.642 -0.801 -1.205
51831.8013 -4.274 -3.641 -0.802 -1.206
51831.8063 -4.259 -3.653 99.999 -1.224
51831.8128 99.999 99.999 99.999 -1.228
51831.8278 99.999 -3.654 99.999 99.999
51831.8396 -4.277 -3.642 99.999 -1.209
51831.8446 -4.287 -3.653 -0.821 99.999
51831.8496 99.999 -3.658 99.999 99.999
51832.6920 -4.275 -3.638 -0.807 -1.214
51832.7551 -4.280 -3.640 -0.804 -1.211
51832.8776 -4.278 -3.645 -0.804 -1.201
51833.6547 -4.278 -3.651 -0.802 -1.213
51833.7498 -4.282 -3.652 -0.795 -1.209
51833.8769 -4.288 -3.644 -0.809 99.999
51834.6456 -4.285 -3.643 -0.805 -1.207
51834.6505 -4.281 -3.650 99.999 -1.209
51834.6555 -4.280 -3.633 -0.812 -1.220
51834.6605 -4.279 -3.643 -0.806 -1.215
51834.6655 -4.275 -3.642 -0.808 -1.214
51834.6705 -4.284 -3.641 -0.806 -1.211
51834.6755 -4.277 -3.645 -0.804 -1.211
51834.6804 -4.276 -3.647 -0.811 -1.213
51834.6854 -4.277 -3.647 -0.806 -1.222
51834.6904 -4.280 -3.648 -0.809 99.999
51834.6954 -4.282 -3.648 -0.802 -1.213
51834.7004 -4.277 -3.653 -0.811 -1.212
51834.7053 -4.280 -3.653 -0.814 -1.199
51834.7103 -4.273 -3.651 -0.803 -1.214
51834.7153 -4.276 -3.647 -0.803 -1.211
51834.7203 -4.282 -3.651 -0.809 -1.211
51834.7253 -4.282 -3.651 -0.808 -1.209
51834.7303 -4.276 -3.653 -0.803 -1.217
51834.7352 -4.284 -3.647 -0.806 -1.215
51834.7402 -4.277 -3.652 -0.796 -1.210
51834.7452 -4.285 -3.645 -0.804 -1.209
51834.7502 -4.289 -3.648 -0.816 -1.218
51834.7552 -4.277 -3.647 -0.804 -1.208
51834.7602 -4.285 -3.648 99.999 -1.215
51834.7652 -4.280 -3.647 -0.809 -1.208
51834.7702 -4.278 -3.651 -0.809 -1.208
51834.7751 -4.284 -3.648 -0.796 99.999
51834.7801 -4.283 -3.651 -0.811 -1.216
51834.7851 -4.280 -3.643 -0.804 -1.214
51834.7901 -4.281 -3.651 -0.797 -1.204
51834.7951 -4.285 -3.649 -0.808 -1.199
51834.8001 -4.284 -3.654 -0.803 -1.212
51834.8050 -4.280 -3.641 -0.812 -1.204
51834.8100 -4.279 -3.649 -0.804 -1.213
51834.8150 -4.276 -3.642 -0.799 -1.215
51834.8200 -4.281 -3.651 -0.812 -1.217
51834.8250 -4.282 -3.649 -0.801 -1.211
51834.8300 -4.285 -3.647 -0.801 -1.205
51834.8349 -4.281 -3.651 -0.799 99.999
51834.8399 -4.282 -3.649 -0.799 -1.216
51834.8449 -4.278 -3.650 -0.804 -1.219
51834.8499 -4.280 -3.652 -0.807 -1.216
51834.8549 -4.283 -3.651 -0.811 -1.211
51834.8599 -4.276 -3.650 -0.800 -1.206
51834.8649 -4.275 -3.656 -0.803 -1.211
51834.8699 -4.284 -3.646 -0.797 -1.214
51834.8748 -4.280 -3.654 -0.798 -1.212
51834.8798 -4.282 -3.651 -0.808 -1.214
51834.8848 -4.283 -3.652 -0.796 -1.212
51834.8898 -4.279 -3.651 -0.796 -1.205
51834.8948 -4.281 -3.648 -0.807 -1.206
51834.8998 -4.283 -3.644 -0.803 -1.219
51834.9048 -4.284 -3.650 -0.808 -1.213
51834.9098 -4.279 -3.655 -0.804 -1.218
51834.9148 -4.281 -3.649 -0.795 -1.204
51834.9198 -4.281 -3.648 -0.806 -1.218
51834.9248 -4.282 -3.647 -0.801 -1.215
51835.7457 -4.274 -3.650 -0.801 99.999
51835.8712 -4.281 -3.644 99.999 99.999
51842.6280 -4.284 -3.654 -0.809 -1.216
51842.7354 -4.285 -3.651 -0.810 -1.208
51842.8504 -4.272 -3.634 -0.804 -1.195
51844.6239 -4.294 -3.655 -0.801 99.999
51844.7335 -4.284 -3.652 -0.802 -1.212
51844.8476 -4.283 -3.659 -0.805 99.999
51846.8827 -4.284 -3.656 99.999 -1.206
51847.6090 -4.293 -3.660 -0.805 -1.215
51847.7218 -4.284 -3.652 99.999 99.999
51848.6050 99.999 -3.665 -0.793 99.999
51849.6035 -4.293 -3.656 -0.797 -1.206
51849.7197 -4.291 -3.673 -0.806 -1.209
51849.8316 -4.293 -3.671 -0.812 -1.215
51857.6946 -4.298 -3.665 -0.808 -1.207
51858.5850 -4.285 -3.658 -0.802 -1.206
51858.6917 -4.288 -3.658 -0.807 -1.209
51858.8083 -4.287 -3.658 -0.801 -1.219
51861.5708 -4.298 -3.664 -0.803 -1.215
51861.6740 -4.295 -3.656 99.999 -1.196
51861.8003 -4.299 -3.661 -0.808 -1.216
51862.5703 -4.293 -3.666 -0.799 -1.219
51862.5753 -4.292 -3.663 -0.803 -1.209
51862.5803 -4.295 -3.666 -0.799 -1.214
51862.5852 -4.293 -3.669 -0.796 -1.214
51862.5901 -4.299 -3.663 -0.805 -1.210
51862.5951 -4.297 -3.663 -0.802 -1.210
51862.6001 -4.297 -3.661 -0.796 -1.207
51862.6050 -4.292 -3.665 -0.797 -1.207
51862.6100 -4.297 -3.663 -0.808 -1.203
51862.6149 -4.293 -3.665 -0.808 -1.217
51862.6198 -4.290 -3.669 -0.809 -1.205
51862.6248 -4.290 -3.668 -0.806 -1.217
51862.6297 -4.293 -3.664 -0.800 -1.216
51862.6346 -4.294 -3.664 -0.798 -1.206
51862.6395 -4.291 -3.665 -0.802 -1.208
51862.6445 -4.296 -3.663 -0.811 -1.207
51862.6494 -4.288 -3.658 -0.801 -1.213
51862.6544 -4.288 -3.659 -0.799 -1.214
51862.6593 -4.284 -3.658 -0.805 -1.216
51862.6642 -4.284 -3.660 -0.793 -1.225
51862.6691 -4.286 -3.656 -0.798 -1.212
51862.6741 -4.287 -3.654 -0.804 -1.207
51862.6790 -4.284 -3.660 -0.808 -1.203
51862.6839 -4.283 -3.654 -0.807 -1.210
51862.6889 -4.283 -3.654 -0.799 -1.200
51862.6938 -4.304 99.999 -0.813 -1.212
51862.6987 -4.288 -3.657 -0.797 -1.209
51862.7036 -4.281 -3.653 -0.801 -1.209
51862.7086 -4.290 -3.654 -0.802 -1.206
51862.7135 -4.287 -3.665 99.999 99.999
51862.7184 -4.290 -3.655 99.999 -1.200
51862.7283 99.999 -3.646 99.999 99.999
51862.7332 -4.297 -3.665 99.999 99.999
51862.7382 -4.287 -3.662 99.999 99.999
51862.7432 -4.296 -3.670 99.999 99.999
51862.7481 -4.289 -3.663 99.999 99.999
51863.7959 -4.306 -3.670 -0.797 -1.213
51864.5743 -4.290 -3.664 -0.803 -1.196
51864.6793 -4.294 -3.663 -0.798 -1.207
51864.7907 -4.296 -3.667 -0.798 99.999
51865.6768 -4.295 -3.665 -0.806 -1.205
51865.7905 -4.292 -3.661 -0.800 -1.209
51866.5617 -4.292 99.999 99.999 99.999
51866.5766 -4.301 99.999 99.999 -1.210
51866.5834 -4.300 -3.669 99.999 -1.209
51866.5884 -4.297 -3.670 -0.808 -1.219
51866.5933 -4.297 -3.668 -0.801 -1.219
51866.5999 -4.299 -3.673 -0.813 -1.212
51866.6436 99.999 99.999 -0.820 99.999
51866.7034 -4.285 -3.661 -0.804 -1.209
51866.7122 -4.294 -3.671 -0.814 -1.218
51866.7224 -4.290 -3.664 -0.815 -1.208
51866.7313 -4.293 -3.662 -0.805 -1.209
51866.7401 -4.300 -3.663 -0.813 -1.220
51866.7519 -4.293 -3.664 -0.802 -1.208
51866.7608 -4.294 -3.668 -0.804 -1.213
51866.7696 -4.295 -3.665 -0.803 -1.209
51866.7784 -4.298 -3.670 -0.800 -1.212
51866.7885 -4.297 -3.671 -0.803 -1.211
51866.7988 -4.297 -3.669 -0.812 -1.214
51866.8076 -4.295 -3.665 -0.808 -1.214
51866.8164 -4.293 -3.668 -0.808 -1.211
51866.8282 -4.296 -3.661 -0.799 -1.217
51866.8371 -4.297 -3.660 -0.801 -1.210
51867.5727 -4.299 -3.674 99.999 -1.208
51868.5723 -4.292 -3.667 -0.806 -1.208
51868.6631 -4.287 -3.661 -0.808 -1.217
51868.7818 -4.294 -3.658 -0.810 -1.210
51869.5685 -4.293 -3.666 99.999 99.999
51871.5605 -4.299 -3.680 -0.810 -1.225
51871.6477 -4.294 -3.665 -0.807 -1.212
51871.7738 -4.293 -3.671 -0.805 -1.208
51872.7768 -4.302 -3.662 -0.810 -1.208
51873.6421 -4.289 -3.664 -0.796 -1.211
51873.7678 -4.298 -3.672 -0.805 -1.210
51874.5660 -4.292 -3.664 -0.803 -1.210
51874.6479 -4.291 -3.668 -0.805 -1.206
51874.7625 -4.298 -3.666 -0.807 -1.202
51875.5601 -4.303 -3.669 -0.813 -1.206
51875.6461 -4.294 -3.667 -0.809 -1.208
51875.7615 -4.292 -3.665 -0.804 -1.213
51876.5600 99.999 -3.680 99.999 99.999
51876.6422 -4.301 -3.673 99.999 99.999
51876.7574 -4.291 -3.662 -0.812 -1.219
51877.5602 -4.299 -3.664 -0.808 -1.216
51877.6313 -4.293 -3.670 -0.803 -1.218
51877.7554 -4.298 -3.664 -0.805 -1.218
51878.5599 -4.295 -3.666 -0.820 -1.206
51878.6284 -4.294 -3.665 -0.798 -1.212
51878.7547 -4.295 -3.666 -0.799 -1.214
51879.7488 -4.297 -3.671 99.999 99.999
51882.6213 99.999 -3.651 -0.812 -1.221
51884.6184 -4.297 -3.658 -0.811 -1.226
51886.6120 -4.291 -3.668 -0.804 -1.220
51886.7305 -4.295 -3.668 99.999 -1.215
51887.6040 -4.300 -3.670 99.999 -1.212
51887.7270 -4.295 -3.662 -0.810 -1.208
51892.6242 -4.281 -3.643 -0.805 -1.206
51892.7151 -4.287 -3.646 -0.813 -1.220
51893.5962 99.999 99.999 -0.792 99.999
51894.7082 -4.290 -3.648 -0.807 -1.219
51896.5867 -4.294 -3.661 99.999 99.999
51896.7048 -4.300 -3.656 -0.804 -1.209
51897.5760 -4.293 -3.654 -0.799 -1.214
51897.7023 -4.291 -3.655 99.999 -1.205
51898.5819 99.999 99.999 99.999 -1.229
51898.6967 -4.287 -3.653 -0.802 -1.215
51899.5839 -4.290 99.999 99.999 99.999
51900.5843 -4.284 -3.650 -0.798 -1.215
51900.6914 -4.295 -3.657 -0.804 -1.216
51904.5922 -4.293 -3.657 -0.808 -1.213
51904.6803 -4.274 -3.645 -0.804 -1.200
51906.5970 -4.280 -3.646 99.999 -1.220
51906.6750 -4.281 -3.654 -0.804 -1.216
51907.5904 -4.292 -3.655 -0.807 -1.217
51907.6743 -4.292 -3.655 -0.803 99.999
51908.5893 -4.287 -3.658 -0.801 -1.221
51908.6697 -4.290 -3.651 -0.805 -1.212
51909.5860 -4.286 -3.651 -0.805 -1.224
51909.6659 -4.297 -3.652 -0.820 99.999
51913.6576 -4.283 -3.646 -0.814 -1.212
51914.6532 -4.280 -3.648 -0.802 -1.215
51917.6450 -4.285 -3.647 -0.797 -1.209
51920.6352 -4.283 -3.651 -0.807 -1.215
51921.5750 -4.283 -3.640 -0.801 -1.215
51921.6346 -4.277 -3.641 -0.812 -1.210
51923.5759 -4.284 -3.650 -0.809 -1.219
51923.6269 -4.283 -3.650 -0.803 99.999
51924.5725 -4.289 -3.649 -0.813 -1.211
51924.6233 -4.296 -3.657 99.999 99.999
51925.5729 -4.281 -3.652 -0.815 -1.227
51925.6257 -4.277 -3.644 -0.801 -1.215
51928.6130 -4.295 -3.659 -0.793 -1.213
51930.6104 -4.282 -3.645 -0.808 -1.213
51932.6055 -4.288 -3.653 -0.808 -1.212
51934.5982 -4.288 -3.650 -0.802 -1.220
51935.5955 -4.288 -3.656 -0.802 -1.216
51939.5943 -4.288 -3.654 -0.797 -1.213
51940.5878 -4.293 -3.654 -0.803 -1.211
51942.5874 -4.295 -3.657 -0.798 -1.211
51945.5883 -4.296 -3.666 -0.800 -1.212
51946.5883 -4.280 -3.657 99.999 99.999
51947.5892 99.999 -3.660 -0.805 99.999
51948.5881 -4.292 -3.656 99.999 99.999
51950.5904 -4.296 -3.656 -0.805 99.999
51952.5895 -4.298 -3.668 -0.806 -1.206
51953.5896 -4.288 -3.655 -0.806 -1.218
51956.5896 -4.301 -3.666 -0.796 -1.198
52084.9603 -4.283 99.999 99.999 99.999
52088.9414 -4.282 -3.652 99.999 -1.203
52092.9401 -4.291 -3.652 -0.823 -1.223
52176.8323 -4.282 -3.649 -0.797 -1.213
52177.6995 -4.292 -3.644 -0.797 -1.211
52177.9127 -4.296 -3.658 99.999 -1.215
52177.9757 -4.296 -3.651 99.999 -1.229
52178.6803 -4.300 -3.656 -0.799 -1.217
52178.7455 -4.286 -3.650 -0.803 99.999
52178.8252 -4.289 -3.650 -0.801 -1.215
52178.9116 -4.296 -3.658 -0.811 -1.220
52178.9711 -4.302 -3.660 -0.813 -1.221
52179.6777 -4.283 -3.655 -0.801 -1.223
52179.7437 -4.285 -3.648 99.999 -1.206
52179.8248 -4.283 -3.651 -0.802 -1.222
52179.9075 -4.293 -3.660 -0.805 99.999
52179.9729 -4.283 -3.653 -0.802 99.999
52180.7404 -4.291 -3.657 -0.807 -1.211
52180.8216 -4.286 -3.650 -0.800 -1.215
52180.9044 -4.285 -3.647 -0.808 -1.215
52180.9724 -4.281 -3.652 99.999 -1.206
52181.6718 -4.304 99.999 -0.817 -1.230
52181.7385 -4.293 99.999 -0.815 99.999
52181.8208 -4.288 -3.662 -0.801 -1.210
52181.9037 -4.285 -3.659 -0.802 -1.213
52187.6582 -4.284 -3.657 -0.803 -1.218
52187.7191 -4.303 -3.671 -0.812 -1.226
52187.8040 -4.299 -3.668 99.999 -1.216
52187.8844 -4.306 -3.672 99.999 -1.210
52187.9505 -4.298 -3.663 99.999 99.999
52188.6562 -4.294 -3.666 -0.805 -1.209
52188.7185 -4.299 -3.673 -0.800 -1.218
52188.8018 -4.307 -3.683 -0.803 99.999
52188.8849 -4.304 -3.673 -0.813 -1.226
52188.9485 -4.294 -3.669 99.999 -1.225
52195.8666 -4.312 -3.677 99.999 -1.214
52195.9299 -4.292 -3.674 99.999 99.999
52196.6357 -4.297 -3.666 -0.811 99.999
52196.6964 -4.289 -3.664 -0.797 -1.218
52196.8614 -4.302 -3.666 -0.797 -1.207
52196.9246 -4.304 -3.667 -0.811 -1.208
52197.6304 99.999 -3.667 -0.803 -1.215
52197.7764 -4.292 -3.660 -0.799 -1.208
52197.8601 -4.292 -3.658 99.999 -1.208
52197.9237 -4.287 -3.657 -0.805 -1.208
52198.7828 -4.298 -3.668 -0.807 -1.217
52198.8580 -4.280 -3.661 99.999 99.999
52198.9223 -4.284 -3.649 -0.807 -1.199
52199.7690 -4.301 -3.667 -0.803 -1.214
52199.8542 -4.308 -3.676 99.999 99.999
52200.6215 -4.297 -3.657 -0.801 -1.200
52200.7706 -4.292 -3.663 -0.801 -1.202
52200.8521 -4.296 -3.666 99.999 -1.212
52200.9140 -4.299 -3.663 -0.801 -1.211
52201.9166 -4.307 -3.659 99.999 99.999
52202.6169 -4.293 -3.688 99.999 99.999
52202.7730 -4.286 -3.661 -0.806 -1.215
52202.8438 -4.292 -3.663 -0.802 -1.209
52202.9089 -4.288 -3.660 -0.802 -1.209
52203.6128 99.999 -3.675 99.999 99.999
52203.6793 -4.302 -3.656 -0.821 -1.215
52203.7610 -4.293 -3.657 -0.788 -1.203
52203.9069 -4.295 -3.666 -0.804 -1.217
52204.8403 -4.303 -3.646 99.999 99.999
52204.9034 -4.290 -3.651 99.999 -1.197
52205.8602 99.999 -3.682 99.999 99.999
52206.6086 -4.300 -3.664 -0.802 -1.204
52206.6712 -4.297 -3.668 -0.803 -1.222
52206.7533 -4.290 -3.654 -0.809 99.999
52206.8366 -4.286 -3.652 -0.795 -1.209
52206.8966 -4.290 -3.659 -0.791 -1.204
52207.6040 -4.281 -3.653 -0.797 99.999
52207.6688 -4.290 -3.657 -0.807 -1.219
52207.7512 -4.290 -3.661 -0.810 -1.210
52207.8325 -4.295 -3.669 -0.805 -1.214
52207.8964 -4.295 -3.655 99.999 99.999
52208.6009 -4.305 -3.668 -0.806 -1.206
52208.6615 -4.301 -3.665 -0.804 -1.219
52208.7453 -4.292 -3.660 -0.803 -1.201
52208.8308 -4.283 -3.660 -0.803 -1.206
52208.8953 -4.281 -3.652 99.999 -1.213
52209.5969 -4.288 -3.671 -0.811 -1.216
52209.6638 -4.303 -3.675 -0.827 -1.207
52209.7416 -4.303 -3.670 99.999 99.999
52209.8280 -4.291 -3.666 -0.811 -1.209
52209.8919 -4.287 -3.668 -0.809 -1.215
52211.5938 -4.296 -3.665 99.999 99.999
52211.6582 -4.290 -3.652 -0.801 99.999
52211.7365 -4.294 -3.660 -0.804 -1.214
52211.8201 -4.295 -3.675 -0.797 -1.206
52211.8851 -4.306 -3.669 -0.795 99.999
52213.5880 -4.297 99.999 99.999 99.999
52213.7336 -4.285 99.999 99.999 99.999
52214.5837 -4.296 -3.656 -0.807 -1.209
52214.6478 -4.292 -3.658 -0.808 -1.221
52214.7294 -4.297 -3.666 -0.802 -1.215
52214.8118 -4.296 -3.659 -0.798 -1.207
52214.8791 -4.293 -3.663 -0.816 -1.210
52215.5685 -4.298 -3.670 -0.809 99.999
52215.5742 -4.305 -3.664 -0.800 -1.216
52215.5820 -4.310 -3.658 -0.799 -1.213
52215.5876 -4.299 -3.666 -0.795 -1.231
52215.5933 -4.302 -3.673 -0.801 -1.211
52215.5989 -4.313 -3.677 -0.801 -1.220
52215.6064 -4.307 -3.674 -0.801 -1.212
52215.6121 -4.300 -3.672 -0.805 -1.203
52215.6177 -4.307 -3.668 99.999 -1.210
52215.6254 -4.309 -3.669 -0.812 -1.223
52215.6310 -4.300 -3.672 -0.802 -1.210
52215.6367 -4.301 -3.662 -0.803 -1.211
52215.6423 -4.304 -3.668 -0.804 99.999
52215.6513 -4.302 -3.670 -0.804 -1.209
52215.6590 -4.299 -3.673 -0.805 99.999
52215.6647 -4.305 -3.676 -0.798 -1.214
52215.6703 -4.301 -3.670 -0.805 -1.211
52215.6784 -4.299 -3.666 99.999 -1.206
52215.6841 -4.306 -3.670 99.999 -1.219
52215.6898 -4.297 -3.670 -0.802 -1.212
52215.7005 -4.300 -3.669 -0.800 -1.203
52215.7080 -4.299 -3.669 -0.798 -1.212
52215.7137 -4.297 -3.668 -0.797 -1.222
52215.7211 -4.300 -3.673 -0.811 -1.218
52215.7267 -4.299 -3.676 -0.812 -1.213
52215.7324 -4.295 -3.676 -0.798 -1.207
52215.7380 -4.301 -3.670 -0.804 -1.218
52215.7437 -4.302 -3.668 -0.813 -1.226
52215.7493 -4.297 -3.673 -0.809 -1.216
52215.7550 -4.294 -3.671 -0.798 -1.213
52215.7624 -4.302 -3.668 -0.797 -1.203
52215.7681 -4.300 -3.666 -0.798 -1.209
52215.7738 -4.291 -3.667 -0.794 -1.224
52215.7795 -4.297 -3.669 -0.797 -1.193
52215.7851 -4.300 -3.676 -0.817 -1.226
52215.7943 -4.290 -3.669 -0.811 -1.210
52215.7999 -4.296 -3.666 99.999 -1.224
52215.8056 -4.292 -3.666 -0.807 -1.207
52215.8112 -4.299 -3.670 99.999 -1.215
52215.8169 -4.299 -3.668 -0.803 -1.218
52215.8226 -4.298 -3.667 -0.800 99.999
52215.8298 -4.294 -3.667 99.999 -1.202
52215.8355 -4.307 -3.665 -0.815 -1.212
52215.8429 -4.293 -3.667 -0.807 -1.216
52215.8486 99.999 99.999 -0.818 -1.227
52215.8542 -4.291 -3.670 99.999 -1.223
52215.8599 -4.292 -3.669 -0.816 -1.214
52215.8656 -4.292 -3.660 -0.806 -1.217
52215.8748 -4.291 -3.663 -0.802 -1.201
52215.8804 -4.294 -3.660 -0.797 99.999
52215.8861 -4.299 -3.662 99.999 -1.209
52215.8917 -4.296 -3.665 99.999 -1.212
52215.8974 -4.291 -3.662 -0.799 99.999
52215.9031 -4.301 -3.672 -0.812 -1.213
52215.9087 -4.287 -3.654 -0.803 -1.223
52215.9163 -4.293 -3.658 -0.807 -1.217
52215.9240 -4.283 -3.666 -0.810 99.999
52216.5777 -4.306 -3.669 -0.809 -1.206
52216.6435 -4.306 -3.672 -0.806 -1.207
52216.7261 -4.299 -3.669 -0.802 -1.204
52216.8080 -4.302 -3.666 -0.803 -1.204
52216.8711 -4.296 -3.662 -0.798 -1.211
52220.7150 -4.295 -3.665 -0.804 -1.209
52220.7961 -4.286 -3.659 -0.799 -1.218
52220.8611 -4.283 -3.651 99.999 -1.211
52221.6300 -4.292 -3.660 99.999 -1.210
52221.7936 -4.280 -3.658 -0.795 99.999
52222.6319 -4.301 -3.667 -0.812 -1.211
52224.6281 -4.299 -3.662 -0.811 -1.211
52224.7043 -4.300 -3.661 -0.805 -1.214
52224.7877 -4.302 -3.660 99.999 99.999
52224.8483 -4.304 -3.666 -0.816 -1.214
52225.5677 -4.302 -3.664 -0.805 -1.217
52225.6979 -4.288 -3.661 -0.800 99.999
52225.7841 -4.294 -3.658 -0.801 -1.208
52225.8448 -4.293 -3.660 -0.799 -1.213
52229.5672 99.999 99.999 -0.806 -1.222
52229.6068 -4.293 -3.659 99.999 99.999
52229.6886 -4.295 -3.657 -0.800 -1.215
52229.7701 -4.298 -3.666 -0.806 -1.214
52229.8343 -4.294 -3.658 -0.800 99.999
52230.5607 -4.287 -3.644 -0.802 -1.211
52230.5682 -4.283 -3.651 -0.811 -1.223
52230.5738 -4.277 -3.655 -0.797 -1.217
52230.5795 -4.284 -3.655 -0.808 -1.223
52230.5871 -4.281 -3.653 -0.805 -1.216
52230.5928 -4.286 -3.656 -0.808 -1.211
52230.5984 -4.289 -3.649 -0.813 99.999
52230.6059 -4.283 -3.654 -0.799 -1.201
52230.6131 -4.280 -3.657 -0.804 -1.215
52230.6208 -4.278 -3.652 -0.791 -1.206
52230.6264 -4.289 -3.661 -0.808 -1.220
52230.6399 -4.286 -3.657 -0.800 -1.206
52230.6455 -4.286 -3.649 -0.800 99.999
52230.6563 -4.288 -3.657 -0.803 -1.203
52230.6619 -4.281 -3.647 -0.801 -1.209
52230.6694 -4.278 -3.652 -0.801 -1.211
52230.6768 -4.292 -3.654 -0.809 -1.204
52230.6824 -4.287 -3.658 -0.801 -1.214
52230.6881 -4.286 -3.652 -0.808 -1.225
52230.6937 -4.294 -3.656 -0.808 -1.214
52230.6994 -4.287 -3.655 -0.800 -1.215
52230.7050 -4.288 -3.649 -0.807 -1.215
52230.7107 -4.291 -3.656 -0.802 -1.212
52230.7163 -4.291 -3.663 -0.806 -1.217
52230.7238 -4.291 -3.660 -0.800 -1.218
52230.7294 -4.293 -3.659 -0.812 -1.222
52230.7350 -4.295 -3.651 -0.803 99.999
52230.7407 -4.291 99.999 -0.813 99.999
52230.7498 -4.296 -3.661 -0.812 -1.211
52230.7555 -4.291 -3.664 -0.792 -1.206
52230.7611 -4.296 -3.669 -0.805 -1.219
52230.7668 -4.289 -3.659 -0.794 -1.205
52230.7725 -4.296 -3.663 -0.812 -1.216
52230.7781 -4.299 -3.659 -0.807 -1.210
52230.7838 -4.293 -3.665 -0.803 -1.220
52230.7910 -4.294 -3.653 -0.807 -1.215
52230.7967 -4.287 -3.661 -0.799 -1.214
52230.8041 -4.287 -3.660 -0.803 -1.210
52230.8098 -4.289 -3.657 -0.793 -1.214
52230.8155 -4.289 -3.660 -0.801 -1.210
52230.8211 -4.292 -3.651 -0.804 -1.218
52230.8286 -4.284 -3.656 -0.797 -1.210
52230.8363 -4.289 -3.657 -0.799 -1.207
52230.8420 -4.292 99.999 99.999 -1.199
52230.8477 -4.286 -3.656 -0.800 -1.211
52230.8533 -4.291 -3.665 -0.806 99.999
52230.8590 -4.284 -3.660 -0.798 -1.203
52230.8647 -4.289 -3.653 -0.800 -1.217
52230.8723 -4.295 -3.664 99.999 -1.218
52230.8780 -4.284 -3.657 -0.805 -1.211
52230.8857 -4.284 -3.660 -0.805 -1.216
52231.5629 99.999 -3.677 99.999 99.999
52231.6030 -4.290 -3.661 -0.803 99.999
52231.6814 -4.296 -3.657 99.999 99.999
52231.7677 -4.288 -3.655 99.999 99.999
52231.8283 -4.290 -3.661 99.999 -1.202
52233.6777 -4.295 -3.661 -0.813 -1.210
52233.7605 -4.288 -3.653 -0.804 -1.215
52234.5616 -4.299 99.999 99.999 99.999
52234.5938 99.999 -3.673 99.999 99.999
52234.6757 -4.285 -3.649 -0.800 -1.208
52234.7595 -4.292 -3.656 -0.792 -1.201
52234.8245 -4.301 -3.668 -0.801 -1.204
52235.5916 -4.288 -3.649 -0.810 -1.215
52235.6733 -4.282 -3.652 -0.801 -1.214
52235.7551 99.999 -3.651 99.999 99.999
52238.7490 99.999 99.999 -0.817 99.999
52240.6592 -4.288 -3.650 -0.806 -1.214
52240.7498 99.999 -3.661 -0.814 -1.222
52240.8067 -4.294 -3.656 -0.803 99.999
52241.5751 -4.297 -3.653 -0.799 -1.206
52241.6575 -4.286 -3.662 -0.805 -1.213
52241.8011 -4.288 -3.670 -0.806 -1.219
52242.5685 -4.289 -3.651 99.999 -1.190
52242.8016 -4.296 -3.660 99.999 99.999
52245.5676 -4.295 -3.657 -0.802 -1.216
52246.6417 -4.294 -3.655 -0.812 -1.207
52246.7246 -4.297 -3.660 -0.802 -1.220
52246.7897 -4.286 -3.666 -0.798 -1.216
52247.5641 -4.284 -3.667 -0.801 -1.223
52247.6403 -4.296 -3.662 -0.796 -1.205
52247.7222 -4.293 -3.671 -0.807 -1.194
52247.7874 -4.298 -3.663 -0.804 -1.218
52249.7176 -4.295 -3.669 -0.794 -1.211
52249.7789 99.999 99.999 99.999 -1.220
52250.5638 -4.290 -3.661 -0.801 -1.222
52250.7155 -4.291 99.999 99.999 99.999
52251.5638 -4.290 -3.661 -0.793 -1.212
52251.7117 -4.293 -3.660 -0.800 -1.203
52251.7766 -4.297 -3.664 -0.796 -1.215
52252.6234 -4.298 -3.669 99.999 -1.220
52252.7088 99.999 99.999 -0.795 -1.199
52252.7706 -4.294 99.999 -0.810 -1.219
52253.5638 -4.298 -3.667 -0.814 -1.217
52253.7361 -4.311 99.999 99.999 99.999
52253.7713 99.999 -3.678 -0.804 99.999
52254.5628 99.999 99.999 -0.802 -1.219
52254.6209 -4.291 -3.667 -0.794 -1.209
52254.7017 99.999 99.999 -0.803 99.999
52254.7651 -4.309 -3.662 99.999 -1.205
52257.7600 -4.298 -3.667 -0.807 -1.211
52258.6077 -4.314 99.999 99.999 99.999
52260.6049 -4.288 -3.658 99.999 99.999
52260.6860 -4.311 -3.674 99.999 -1.212
52260.7498 -4.309 -3.671 -0.802 99.999
52261.5997 -4.307 -3.678 -0.811 -1.212
52261.6835 -4.299 -3.674 -0.799 -1.211
52261.7480 -4.300 -3.675 -0.792 -1.213
52263.5945 -4.291 -3.669 -0.799 -1.211
52263.6762 -4.293 -3.666 -0.802 -1.216
52263.7413 -4.295 -3.671 -0.806 -1.213
52265.6096 -4.304 -3.686 -0.790 99.999
52265.6724 -4.317 -3.694 -0.802 -1.215
52265.7373 -4.313 -3.680 99.999 99.999
52266.5898 -4.302 -3.677 -0.815 -1.219
52266.6690 -4.319 -3.686 -0.821 99.999
52266.7326 -4.305 -3.677 -0.804 99.999
52266.7495 -4.304 -3.682 -0.807 99.999
52267.5855 -4.297 -3.663 -0.802 -1.210
52267.6671 -4.300 -3.679 -0.800 -1.210
52267.7324 -4.304 -3.683 -0.806 -1.212
52268.5811 -4.296 -3.667 -0.796 99.999
52268.6659 -4.306 -3.683 99.999 99.999
52268.7276 -4.310 -3.686 -0.803 -1.214
52269.5774 -4.304 -3.670 -0.783 -1.201
52269.6615 -4.308 -3.684 -0.807 -1.216
52269.7266 -4.298 -3.667 -0.799 -1.205
52270.5858 -4.302 -3.678 -0.801 -1.215
52270.6599 -4.300 -3.669 -0.809 99.999
52270.7251 -4.303 -3.676 -0.796 -1.212
52271.6545 -4.301 -3.681 -0.783 99.999
52271.7182 -4.302 -3.667 99.999 99.999
52273.6577 -4.289 -3.664 -0.795 -1.214
52274.5805 -4.294 -3.664 -0.810 -1.212
52275.5847 -4.309 -3.669 -0.801 -1.212
52275.6433 -4.292 -3.670 -0.795 -1.227
52275.7098 -4.281 -3.675 -0.807 -1.203
52276.6412 -4.303 -3.677 -0.795 -1.209
52276.7044 -4.309 -3.677 -0.801 -1.217
52277.7028 -4.308 99.999 99.999 99.999
52280.5784 -4.298 -3.673 -0.801 -1.219
52280.6304 -4.300 -3.672 -0.802 -1.203
52280.6944 -4.297 -3.669 -0.804 -1.213
52281.5756 -4.309 -3.681 -0.810 99.999
52281.6264 -4.306 -3.678 -0.790 -1.211
52281.6919 -4.309 -3.678 99.999 99.999
52283.6237 -4.308 -3.677 -0.813 -1.217
52283.7217 -4.297 -3.673 -0.802 -1.207
52287.6135 -4.300 -3.675 99.999 -1.207
52287.6760 -4.297 -3.683 99.999 -1.189
52288.6076 -4.296 -3.669 -0.806 -1.218
52288.6707 -4.294 -3.671 -0.801 -1.205
52289.6047 -4.295 -3.669 99.999 99.999
52293.5954 -4.291 -3.660 -0.786 99.999
52293.6606 -4.298 -3.672 -0.807 -1.215
52300.6055 -4.294 -3.665 -0.800 -1.222
52300.6372 -4.286 -3.661 -0.799 -1.219
52306.5863 -4.293 -3.660 -0.800 -1.216
52306.6239 -4.296 -3.663 -0.798 99.999
52311.6069 -4.294 -3.657 -0.807 -1.212
52313.6025 -4.280 -3.641 99.999 -1.215
52314.5980 -4.286 -3.645 -0.804 99.999
52315.5981 -4.276 -3.643 -0.797 99.999
52316.5984 -4.276 -3.651 -0.794 99.999
52317.5989 -4.282 -3.656 -0.796 -1.208
52325.5910 -4.287 -3.659 -0.808 -1.198
52327.5917 -4.286 -3.668 -0.808 -1.215
52328.5912 -4.292 -3.660 99.999 99.999
52441.9542 -4.299 -3.649 -0.803 -1.211
52442.9511 -4.295 -3.653 -0.805 99.999
52443.9502 -4.298 -3.658 -0.799 -1.217
52445.9440 -4.273 -3.650 -0.796 -1.215
52446.9409 -4.288 -3.656 -0.801 -1.211
52447.9381 99.999 99.999 -0.799 99.999
52448.9342 99.999 -3.652 -0.809 -1.212
52449.9317 -4.279 -3.660 -0.800 -1.228
52450.9308 -4.295 -3.663 -0.806 -1.209
52456.9153 -4.285 99.999 -0.813 -1.211
52538.9882 99.999 99.999 -0.813 99.999
52539.6939 -4.289 -3.658 -0.812 -1.215
52539.7605 -4.295 -3.658 -0.801 -1.214
52539.8396 -4.298 -3.663 -0.806 -1.218
52539.9843 -4.296 -3.655 -0.801 -1.218
52540.6904 -4.286 -3.649 -0.810 99.999
52540.7514 -4.286 -3.651 -0.799 -1.211
52540.8375 -4.292 -3.653 -0.814 -1.207
52540.9198 -4.285 -3.656 -0.809 -1.219
52540.9839 -4.284 -3.656 99.999 99.999
52542.9217 -4.287 -3.658 -0.812 -1.217
52542.9790 -4.288 -3.651 -0.807 -1.215
52543.8286 -4.292 -3.660 -0.806 -1.220
52544.6816 -4.296 -3.655 -0.802 -1.219
52544.8255 -4.295 -3.660 -0.798 -1.208
52545.9062 -4.286 -3.654 -0.809 -1.212
52546.7482 99.999 -3.642 99.999 99.999
52547.6704 -4.266 -3.635 -0.814 99.999
52547.7370 -4.273 -3.645 -0.805 -1.211
52547.8180 -4.289 -3.647 -0.816 -1.218
52547.9625 -4.279 -3.661 99.999 -1.220
52549.7310 99.999 -3.658 99.999 -1.204
52549.8100 -4.291 -3.651 -0.811 -1.214
52549.8960 -4.293 -3.655 -0.802 -1.207
52549.9577 -4.288 -3.657 -0.808 -1.208
52551.8910 -4.286 -3.650 -0.803 -1.213
52551.9517 -4.281 -3.647 -0.804 -1.204
52552.8877 -4.289 -3.651 -0.811 99.999
52552.9486 -4.286 -3.650 -0.805 -1.210
52553.8833 -4.289 -3.660 -0.810 -1.214
52553.9459 -4.281 -3.657 -0.802 -1.212
52554.8835 -4.285 -3.650 99.999 -1.220
52554.9465 -4.280 -3.646 99.999 -1.207
52556.6498 -4.276 -3.649 99.999 -1.217
52556.7105 -4.283 -3.649 99.999 -1.215
52556.7924 -4.276 -3.651 -0.805 -1.215
52556.8770 -4.269 -3.646 -0.807 -1.213
52556.9415 -4.270 -3.645 -0.811 -1.216
52557.8823 -4.270 -3.644 -0.803 -1.210
52557.9360 -4.273 -3.640 -0.808 -1.213
52558.6433 -4.289 -3.648 -0.807 -1.215
52558.7025 -4.290 -3.651 -0.813 -1.216
52558.7896 -4.283 -3.647 -0.799 -1.224
52558.8711 -4.275 -3.649 -0.808 -1.214
52558.9355 -4.274 -3.644 -0.813 -1.219
52559.6405 -4.287 -3.653 -0.814 99.999
52559.7049 -4.283 -3.650 -0.804 -1.210
52559.8683 99.999 -3.657 99.999 99.999
52565.6240 -4.285 -3.649 -0.822 -1.205
52565.6834 -4.285 -3.649 -0.815 -1.215
52565.7699 -4.287 -3.657 -0.804 -1.205
52565.8517 -4.286 -3.656 -0.802 -1.221
52565.9159 -4.283 -3.656 99.999 -1.217
52566.6195 -4.281 -3.646 -0.812 -1.218
52566.6810 -4.283 -3.648 -0.811 99.999
52566.7639 -4.289 -3.655 -0.812 -1.223
52566.8504 -4.285 -3.656 -0.806 -1.219
52566.9136 -4.288 -3.658 -0.805 -1.218
52567.7734 -4.272 99.999 99.999 99.999
52569.6103 -4.288 -3.662 -0.807 -1.215
52569.6746 -4.292 -3.654 -0.809 -1.221
52569.7586 -4.283 -3.653 -0.803 -1.217
52569.8399 -4.287 -3.655 -0.808 99.999
52569.9038 -4.285 -3.656 -0.804 -1.211
52570.6095 -4.289 -3.656 -0.806 -1.211
52570.6703 -4.291 -3.656 -0.822 99.999
52571.6091 -4.288 -3.656 -0.812 -1.208
52571.8363 -4.289 -3.659 -0.810 -1.212
52571.8995 -4.286 -3.652 -0.801 -1.207
52572.6124 -4.280 -3.645 -0.809 -1.215
52572.6697 -4.280 -3.653 -0.803 -1.222
52572.7501 -4.281 -3.655 -0.812 -1.213
52572.8324 -4.290 -3.657 -0.804 -1.221
52572.8963 -4.281 -3.659 -0.804 -1.215
52573.6009 -4.277 -3.647 -0.813 -1.214
52573.6692 -4.288 -3.660 -0.805 99.999
52573.7459 -4.283 -3.660 -0.810 -1.217
52573.8300 -4.284 -3.653 -0.806 -1.221
52573.8937 -4.282 -3.663 -0.810 -1.214
52574.6634 -4.273 -3.664 -0.796 -1.200
52574.7445 -4.290 -3.652 -0.808 -1.218
52574.8289 -4.281 -3.656 -0.797 -1.200
52576.5933 -4.295 -3.661 -0.805 -1.214
52576.6535 -4.292 -3.657 -0.806 -1.214
52576.7366 -4.290 -3.661 -0.801 -1.209
52576.8225 -4.285 -3.658 -0.802 -1.217
52576.8848 -4.282 -3.659 -0.801 -1.211
52577.5887 -4.292 -3.663 99.999 -1.215
52577.6550 -4.293 -3.668 -0.794 -1.200
52577.7377 -4.296 -3.661 -0.802 -1.218
52577.8173 -4.293 -3.663 -0.802 -1.219
52578.5879 -4.281 -3.662 -0.803 -1.220
52578.6555 -4.288 -3.658 -0.812 -1.219
52578.7335 -4.289 -3.661 -0.806 -1.216
52578.8148 -4.286 -3.658 -0.810 -1.215
52578.8783 -4.289 -3.661 -0.808 -1.220
52581.7247 -4.300 -3.671 -0.809 -1.217
52583.5727 -4.286 -3.666 -0.807 -1.215
52583.6389 -4.294 -3.662 -0.808 -1.215
52583.7214 -4.300 -3.668 -0.811 -1.217
52583.8044 -4.284 -3.658 -0.805 -1.209
52583.8682 99.999 -3.661 -0.810 -1.216
52584.5696 -4.295 -3.655 -0.816 -1.218
52584.6371 -4.282 -3.660 -0.809 -1.217
52584.7188 -4.283 -3.650 -0.801 -1.219
52584.8014 -4.292 -3.666 -0.806 -1.213
52584.8619 -4.299 -3.674 -0.805 -1.215
52585.5676 -4.287 -3.658 -0.805 -1.214
52585.8623 -4.296 -3.671 -0.810 -1.217
52586.5670 -4.287 99.999 -0.797 -1.199
52586.6266 -4.298 -3.667 -0.812 -1.222
52586.7102 -4.290 -3.670 99.999 99.999
52586.8152 -4.293 -3.662 -0.807 -1.222
52587.7077 -4.292 -3.671 -0.799 -1.214
52587.7904 -4.293 -3.671 -0.804 -1.209
52587.8561 -4.299 -3.666 -0.809 -1.216
52588.5691 -4.306 -3.677 -0.800 99.999
52588.6207 -4.305 -3.671 -0.811 -1.216
52588.7075 -4.308 -3.676 -0.811 99.999
52588.7898 -4.308 -3.674 99.999 -1.213
52588.8509 -4.307 -3.687 -0.807 99.999
52589.5911 -4.302 99.999 -0.814 -1.220
52589.6205 -4.299 -3.671 -0.811 -1.212
52589.7034 -4.306 -3.680 -0.806 -1.212
52589.7870 -4.308 -3.683 -0.801 -1.215
52589.8496 -4.305 -3.676 -0.793 -1.209
52590.5744 -4.301 -3.673 -0.798 -1.221
52590.6191 -4.302 -3.674 -0.807 -1.208
52590.7008 -4.304 -3.668 -0.819 -1.210
52590.7832 -4.297 -3.661 -0.809 -1.210
52590.8458 -4.296 -3.669 -0.820 -1.219
52591.6300 -4.295 -3.670 -0.799 -1.207
52591.6987 -4.302 -3.670 -0.801 -1.213
52591.7811 -4.297 -3.670 -0.805 -1.206
52591.8435 -4.297 -3.676 -0.811 99.999
52592.5720 -4.305 -3.677 -0.806 -1.225
52592.6140 -4.309 -3.677 -0.805 -1.211
52592.6930 -4.312 -3.681 -0.811 -1.215
52592.7783 -4.305 -3.682 -0.810 -1.210
52592.8413 -4.310 -3.684 -0.799 -1.205
52593.5715 -4.303 -3.672 -0.809 99.999
52593.6114 -4.299 -3.673 -0.808 -1.220
52593.6910 -4.310 -3.678 -0.816 -1.214
52593.7750 -4.305 -3.673 -0.812 -1.213
52593.8383 -4.315 -3.678 -0.809 -1.216
52594.5768 -4.299 -3.666 -0.792 -1.207
52594.6049 -4.303 99.999 -0.805 99.999
52594.6885 -4.303 -3.681 -0.804 -1.209
52594.7725 -4.305 -3.673 -0.798 -1.212
52595.5668 -4.305 -3.666 -0.811 -1.206
52595.6060 -4.300 -3.673 -0.805 -1.217
52595.6870 -4.295 -3.671 -0.797 -1.210
52595.7711 -4.300 -3.674 -0.804 -1.216
52596.6010 -4.303 -3.669 99.999 99.999
52596.8291 99.999 -3.661 99.999 99.999
52597.5627 -4.303 -3.680 -0.792 -1.214
52597.5997 -4.301 -3.671 -0.811 -1.215
52597.6797 -4.291 -3.672 99.999 -1.214
52597.7623 -4.294 -3.669 -0.799 -1.207
52597.8281 -4.297 -3.668 -0.801 -1.209
52598.5613 -4.302 -3.674 -0.813 -1.214
52598.6795 -4.303 -3.672 -0.800 -1.211
52598.7023 -4.307 -3.671 -0.806 -1.212
52598.7602 -4.305 -3.663 -0.801 -1.207
52598.8242 -4.300 -3.671 -0.815 -1.209
52599.5612 -4.295 -3.662 -0.797 99.999
52599.5980 -4.298 -3.671 -0.818 -1.200
52599.6774 -4.292 -3.662 -0.802 -1.211
52599.7575 -4.294 -3.667 -0.809 -1.209
52599.8223 -4.302 -3.662 99.999 -1.208
52600.5609 -4.302 -3.667 -0.811 -1.217
52600.5904 -4.299 -3.666 -0.805 -1.215
52600.6737 -4.299 -3.671 -0.804 -1.216
52600.7573 -4.300 -3.676 -0.806 -1.229
52600.8192 -4.297 -3.677 -0.803 -1.210
52601.5902 -4.291 -3.665 -0.798 -1.216
52601.6695 -4.292 -3.661 -0.806 -1.214
52601.7535 -4.297 -3.668 -0.806 -1.204
52601.8161 -4.298 -3.670 -0.802 -1.202
52602.5848 -4.299 -3.660 -0.797 -1.215
52602.7523 -4.300 -3.673 -0.815 -1.211
52602.8151 -4.292 -3.665 -0.805 -1.214
52603.5843 -4.304 -3.668 99.999 99.999
52603.6632 -4.296 -3.666 -0.814 -1.209
52606.5745 -4.292 -3.667 -0.803 -1.219
52606.6585 -4.312 99.999 99.999 99.999
52606.7396 -4.305 -3.670 99.999 99.999
52606.8051 -4.297 -3.663 99.999 -1.216
52612.7240 -4.290 -3.664 -0.802 -1.208
52613.5713 -4.293 -3.663 99.999 -1.215
52613.6351 -4.287 -3.657 -0.812 -1.209
52613.7217 -4.282 -3.652 -0.812 -1.212
52613.7840 -4.277 -3.654 -0.803 -1.221
52614.5672 -4.296 -3.667 -0.802 -1.222
52614.6349 -4.291 -3.661 -0.800 -1.213
52614.7194 -4.290 -3.658 -0.812 -1.216
52614.7815 -4.288 -3.662 -0.810 -1.219
52615.5630 -4.301 -3.669 -0.807 -1.208
52615.6305 -4.300 -3.665 -0.808 -1.211
52615.7146 -4.289 -3.652 -0.802 -1.225
52615.7788 -4.285 -3.647 -0.800 -1.213
52616.5632 -4.281 -3.649 -0.802 -1.211
52616.6271 -4.286 -3.658 -0.806 -1.217
52616.7099 -4.292 -3.652 -0.805 -1.207
52616.7765 -4.282 -3.665 -0.803 99.999
52617.5633 -4.283 -3.657 -0.809 -1.205
52617.7108 -4.288 -3.650 -0.808 99.999
52617.7748 -4.283 -3.653 -0.802 -1.211
52619.7144 -4.283 -3.653 -0.794 -1.210
52619.7683 -4.281 -3.650 -0.802 -1.210
52620.5622 -4.290 -3.657 -0.807 -1.203
52620.6186 -4.290 -3.660 -0.815 -1.225
52620.6992 -4.280 -3.654 99.999 99.999
52620.7646 -4.283 -3.649 -0.805 -1.225
52621.6131 -4.289 -3.650 -0.810 -1.218
52621.6992 -4.291 -3.653 -0.804 -1.207
52621.7606 -4.289 -3.653 -0.797 -1.212
52622.6299 -4.284 -3.645 -0.803 -1.211
52622.6953 -4.289 -3.645 -0.804 -1.212
52622.7582 -4.291 -3.656 -0.806 -1.206
52623.6105 99.999 -3.649 -0.820 -1.215
52623.6930 -4.290 -3.660 99.999 99.999
52624.6902 99.999 -3.648 -0.801 -1.219
52629.5907 -4.274 -3.651 -0.800 -1.220
52629.7402 -4.283 -3.648 99.999 -1.218
52633.5962 -4.279 -3.643 -0.798 -1.200
52633.6657 -4.282 -3.650 -0.801 -1.208
52633.7269 -4.287 -3.649 -0.797 -1.210
52634.5924 -4.286 -3.647 -0.800 -1.205
52634.6618 -4.282 -3.652 -0.804 -1.208
52634.7271 -4.279 -3.657 -0.803 -1.211
52635.5887 -4.286 -3.649 -0.809 -1.207
52635.6581 -4.284 -3.658 -0.806 -1.221
52635.7235 -4.283 -3.643 -0.798 -1.208
52637.5895 -4.296 99.999 99.999 99.999
52637.6537 -4.279 -3.651 99.999 99.999
52638.6506 -4.292 99.999 99.999 99.999
52639.5881 -4.289 -3.654 -0.797 -1.212
52639.6498 -4.289 -3.662 -0.792 -1.209
52639.7130 -4.283 -3.652 99.999 -1.218
52640.5847 -4.285 -3.646 -0.804 -1.223
52640.6467 -4.280 -3.649 -0.807 -1.208
52640.7105 -4.275 -3.641 -0.803 -1.215
52641.5797 -4.267 -3.633 -0.796 -1.210
52641.6440 -4.271 -3.637 -0.809 99.999
52641.7076 -4.277 -3.646 -0.808 -1.218
52642.5799 -4.280 -3.650 -0.807 -1.212
52642.6409 -4.283 -3.648 -0.810 -1.212
52642.7039 -4.279 -3.651 -0.804 -1.215
52643.5802 -4.281 -3.640 -0.806 -1.208
52643.6373 -4.286 -3.659 -0.807 -1.214
52643.6998 -4.286 -3.648 -0.806 -1.208
52644.5808 -4.287 -3.656 -0.812 -1.215
52644.6343 -4.289 -3.655 -0.813 -1.214
52644.6968 -4.284 -3.655 -0.798 -1.214
52645.6328 -4.290 -3.657 -0.807 -1.215
52645.6967 -4.304 -3.656 99.999 -1.223
52648.6238 -4.281 99.999 -0.808 99.999
52648.6849 -4.286 -3.654 99.999 -1.211
52649.6203 -4.296 -3.659 -0.807 -1.202
52649.6841 -4.301 -3.663 -0.812 99.999
52650.6167 -4.290 -3.653 -0.809 -1.214
52650.6811 -4.295 -3.664 -0.803 -1.216
52651.6156 -4.280 -3.648 -0.805 -1.206
52651.6793 -4.286 -3.662 -0.809 -1.223
52652.6128 -4.297 -3.661 -0.808 -1.214
52652.6748 -4.292 -3.668 -0.798 99.999
52653.6081 -4.298 -3.666 -0.803 -1.219
52653.6720 -4.288 -3.660 -0.794 -1.203
52654.6044 -4.293 99.999 99.999 99.999
52654.6682 -4.304 99.999 -0.805 -1.214
52655.6025 -4.311 99.999 99.999 -1.213
52655.6652 99.999 99.999 -0.797 99.999
52656.6012 -4.296 -3.661 -0.815 -1.216
52656.6644 99.999 99.999 -0.803 -1.205
52657.5972 -4.281 -3.654 -0.808 -1.212
52657.6599 -4.293 -3.650 -0.820 -1.201
52658.5939 -4.279 -3.650 -0.798 -1.212
52658.6610 -4.290 -3.656 -0.815 -1.218
52659.5903 -4.302 -3.667 -0.803 -1.202
52659.6578 -4.296 -3.666 99.999 -1.214
52661.5874 -4.295 -3.670 -0.801 -1.209
52661.6506 -4.291 -3.664 -0.795 -1.219
52662.5836 -4.288 -3.656 -0.801 -1.205
52662.6469 -4.292 -3.666 -0.799 -1.215
52664.5886 -4.294 -3.669 -0.800 -1.225
52664.6429 -4.295 -3.666 -0.798 -1.214
52665.5878 -4.302 -3.665 -0.810 -1.211
52665.6373 -4.292 -3.664 -0.806 -1.207
52666.5865 -4.297 -3.669 -0.812 -1.210
52666.6363 -4.299 -3.675 -0.811 -1.208
52667.5888 -4.301 -3.668 -0.817 -1.208
52667.6329 -4.293 -3.667 -0.805 -1.224
52669.6591 -4.285 -3.672 99.999 99.999
52670.5889 99.999 -3.670 -0.800 -1.215
52670.6250 -4.293 -3.671 -0.816 -1.212
52671.5914 -4.294 -3.679 -0.798 99.999
52671.6221 -4.298 -3.681 99.999 -1.215
52672.5877 -4.302 -3.679 99.999 99.999
52672.6182 -4.302 -3.672 99.999 -1.214
52673.5840 -4.298 -3.665 -0.813 -1.208
52673.6188 -4.299 -3.679 -0.807 -1.224
52676.6106 -4.309 -3.675 99.999 99.999
52677.6075 -4.302 -3.680 -0.804 -1.219
52687.5946 -4.307 -3.664 99.999 99.999
52690.5961 -4.299 -3.669 -0.810 -1.208
52692.5954 -4.294 -3.668 -0.806 -1.214
52801.9682 -4.282 -3.639 -0.809 -1.205
52803.9658 -4.255 99.999 -0.793 -1.202
52804.9595 -4.277 -3.641 -0.803 -1.215
52805.9591 -4.274 -3.634 -0.805 -1.212
52806.9561 -4.263 -3.623 -0.804 99.999
52807.9513 -4.281 -3.644 99.999 99.999
52808.9510 -4.281 -3.652 -0.811 -1.211
52809.9487 -4.285 99.999 99.999 99.999
52810.9434 -4.277 -3.625 99.999 -1.204
52811.9437 -4.280 -3.643 -0.801 -1.207
52812.9403 -4.292 -3.652 99.999 -1.223
52813.9355 -4.302 99.999 -0.813 -1.219
52814.9330 -4.294 -3.654 -0.806 -1.201
52817.9259 -4.288 -3.660 -0.811 -1.218
52820.9191 -4.294 -3.663 -0.819 -1.214
52822.9135 -4.283 -3.669 -0.810 99.999
52823.9094 -4.277 -3.667 -0.814 -1.231
52824.9074 -4.297 -3.663 -0.815 -1.216
52824.9718 -4.290 -3.662 -0.815 -1.221
52825.9055 99.999 -3.673 99.999 99.999
52825.9690 -4.294 -3.681 -0.826 -1.232
52826.9005 -4.289 -3.667 99.999 -1.219
52826.9664 99.999 -3.677 99.999 99.999
52828.8961 -4.289 -3.661 -0.814 -1.208
52828.9612 -4.298 -3.665 -0.814 -1.209
52829.8929 -4.283 -3.652 -0.800 -1.200
52829.9579 -4.284 -3.670 -0.812 -1.231
52830.8930 99.999 -3.670 99.999 -1.223
52830.9552 99.999 -3.679 99.999 -1.238
52894.7388 -4.275 -3.642 -0.810 -1.207
52894.7837 -4.273 -3.643 -0.812 -1.215
52894.8651 -4.271 -3.644 -0.794 -1.211
52894.9491 -4.274 -3.651 -0.796 -1.212
52895.7181 -4.283 -3.646 99.999 -1.215
52895.7818 -4.287 -3.647 -0.810 -1.220
52895.8640 -4.286 -3.655 -0.804 -1.217
52895.9448 -4.285 -3.653 -0.806 99.999
52896.0103 -4.281 -3.652 -0.813 -1.222
52896.7142 -4.281 -3.649 -0.801 -1.217
52896.7760 -4.280 -3.650 -0.802 -1.206
52896.8596 -4.286 -3.649 -0.803 -1.216
52896.9441 -4.273 -3.653 -0.800 -1.224
52897.0093 -4.276 -3.650 -0.806 -1.219
52897.7125 -4.286 -3.658 -0.798 -1.216
52897.7745 -4.286 -3.644 99.999 -1.216
52897.8570 -4.281 -3.655 -0.809 -1.212
52897.9426 -4.282 -3.651 -0.810 -1.216
52898.0060 -4.279 -3.644 -0.805 -1.202
52898.7083 -4.281 -3.658 -0.810 -1.223
52898.7772 -4.291 -3.658 -0.809 -1.213
52898.8561 -4.287 -3.658 -0.804 -1.221
52898.9382 -4.286 -3.656 -0.808 -1.210
52899.7056 -4.278 -3.652 -0.806 99.999
52899.7747 -4.282 -3.670 99.999 -1.219
52899.8555 -4.285 -3.655 -0.805 -1.213
52900.9320 -4.278 -3.653 -0.808 -1.206
52900.9949 -4.288 -3.645 -0.802 -1.213
52901.7021 -4.279 -3.658 -0.810 99.999
52901.7659 -4.288 -3.659 -0.801 -1.217
52901.8481 -4.289 -3.657 -0.806 99.999
52901.9301 -4.281 -3.660 99.999 -1.203
52901.9953 -4.278 -3.665 99.999 -1.226
52902.9262 -4.289 -3.653 -0.807 -1.217
52902.9925 -4.282 -3.659 -0.811 -1.217
52903.6974 -4.288 -3.651 -0.805 -1.202
52903.7599 -4.290 -3.663 99.999 99.999
52903.8424 -4.292 -3.667 -0.808 -1.214
52903.9258 -4.294 -3.658 99.999 -1.207
52904.6919 -4.290 -3.653 -0.811 -1.207
52904.7582 -4.292 -3.657 -0.811 -1.218
52904.8408 -4.284 -3.653 -0.810 -1.211
52904.9222 -4.290 -3.660 -0.807 -1.218
52908.6846 -4.287 -3.655 99.999 -1.216
52908.7462 -4.291 -3.658 -0.809 -1.210
52908.8278 -4.291 -3.664 -0.804 -1.209
52908.9097 -4.294 -3.664 -0.810 -1.223
52908.9754 -4.285 -3.663 -0.796 -1.206
52909.6786 -4.285 -3.662 -0.811 -1.216
52909.7458 -4.289 -3.664 -0.806 -1.214
52909.8283 -4.296 -3.667 -0.804 -1.217
52909.9098 -4.299 -3.667 -0.810 -1.214
52910.6783 -4.300 -3.663 99.999 99.999
52910.7411 -4.295 -3.661 -0.804 -1.216
52910.8213 -4.300 -3.667 -0.808 99.999
52910.9079 -4.301 -3.677 -0.802 -1.225
52910.9698 -4.296 -3.664 -0.797 -1.218
52911.6735 -4.294 -3.665 -0.797 -1.213
52911.7353 -4.284 -3.662 -0.800 -1.220
52911.8183 -4.290 -3.662 -0.806 -1.221
52911.9055 -4.286 -3.670 -0.809 -1.216
52912.6709 -4.286 -3.662 -0.796 -1.212
52912.7333 -4.285 -3.659 -0.807 -1.210
52912.8160 -4.294 -3.658 -0.804 -1.202
52912.9030 -4.290 -3.663 -0.814 -1.221
52913.6693 -4.298 -3.660 -0.816 -1.209
52913.7347 -4.290 -3.667 -0.805 -1.222
52913.8144 -4.290 -3.662 -0.810 -1.218
52913.8976 -4.293 -3.671 -0.808 -1.220
52914.6652 -4.294 -3.670 -0.805 -1.206
52914.7344 -4.296 -3.669 -0.813 -1.211
52914.8124 -4.298 -3.664 -0.812 99.999
52914.8952 -4.295 -3.667 -0.801 -1.216
52915.6638 -4.288 -3.666 -0.815 -1.215
52915.7325 -4.292 -3.666 -0.809 -1.206
52915.8106 -4.295 -3.672 -0.806 -1.209
52915.8925 -4.298 -3.670 -0.814 -1.213
52915.9582 -4.296 -3.667 -0.809 -1.211
52916.6599 -4.296 -3.657 -0.796 99.999
52916.7290 -4.289 -3.661 -0.801 -1.212
52916.8064 -4.292 -3.668 -0.800 -1.207
52916.8922 -4.292 -3.665 -0.808 99.999
52916.9545 -4.295 -3.669 -0.793 -1.204
52917.6609 -4.295 -3.672 -0.794 -1.227
52917.7225 -4.298 -3.662 -0.802 -1.212
52917.8046 -4.290 -3.656 -0.803 -1.219
52917.8862 -4.293 -3.669 -0.799 -1.218
52918.6581 -4.289 -3.665 -0.802 -1.216
52918.7214 -4.294 -3.671 -0.802 -1.227
52918.8032 99.999 -3.671 99.999 -1.211
52918.8859 -4.295 -3.674 -0.812 -1.209
52923.7033 -4.293 -3.672 99.999 99.999
52923.7867 -4.292 -3.658 -0.800 -1.216
52923.8741 -4.291 -3.675 -0.808 -1.208
52924.6628 -4.294 -3.676 -0.809 -1.217
52924.7040 -4.289 -3.666 -0.814 -1.222
52924.7854 -4.291 -3.667 -0.809 99.999
52924.8778 -4.288 -3.661 -0.803 -1.212
52925.7011 -4.299 -3.671 -0.815 -1.212
52925.7814 -4.296 -3.670 -0.811 -1.216
52925.9319 -4.293 -3.669 -0.816 -1.217
52926.6375 -4.298 -3.668 -0.804 -1.210
52926.6948 -4.302 -3.676 -0.799 -1.217
52926.7799 -4.303 -3.670 -0.803 -1.213
52926.8628 -4.303 -3.681 -0.806 -1.218
52927.6964 -4.291 -3.664 -0.800 -1.212
52927.7767 -4.293 -3.669 -0.803 -1.220
52927.8596 -4.300 -3.681 -0.800 -1.232
52929.6294 -4.294 -3.667 -0.801 -1.208
52929.6904 -4.301 -3.669 -0.803 -1.215
52929.7727 -4.292 -3.671 -0.794 -1.209
52929.8556 -4.292 -3.675 -0.803 -1.216
52930.6242 -4.305 -3.673 -0.791 -1.207
52930.6870 -4.299 -3.677 -0.815 -1.213
52930.7686 -4.299 -3.669 -0.802 -1.218
52930.8510 -4.299 -3.676 -0.793 -1.222
52931.6213 -4.297 -3.674 -0.804 -1.217
52931.6840 -4.304 -3.674 -0.802 -1.210
52931.7656 -4.303 -3.672 -0.809 -1.214
52931.8500 -4.301 -3.680 99.999 -1.207
52932.6201 -4.294 -3.672 -0.814 -1.214
52932.6809 -4.299 -3.669 -0.806 -1.213
52932.7626 -4.295 -3.666 -0.804 -1.213
52932.8449 -4.298 -3.672 -0.811 -1.217
52933.6201 -4.289 -3.665 -0.798 99.999
52933.6809 -4.292 -3.661 -0.811 -1.214
52933.7590 -4.300 -3.677 -0.815 -1.218
52933.8456 -4.305 -3.682 -0.804 -1.209
52934.6143 -4.289 -3.670 -0.797 99.999
52934.7580 -4.293 -3.679 -0.810 99.999
52934.8405 -4.297 -3.668 -0.807 -1.223
52935.6143 -4.298 -3.670 -0.802 99.999
52935.6753 -4.294 -3.677 -0.806 99.999
52935.7574 -4.296 -3.667 -0.805 -1.209
52935.8397 -4.287 -3.669 -0.814 -1.214
52936.6064 -4.297 -3.673 -0.807 -1.225
52937.6087 99.999 -3.660 99.999 99.999
52937.6697 -4.298 -3.678 99.999 -1.211
52937.7518 -4.303 -3.669 -0.812 99.999
52937.8342 -4.296 -3.677 -0.806 -1.224
52938.6013 -4.285 -3.658 -0.810 -1.205
52938.6623 -4.289 -3.660 -0.801 -1.208
52938.7460 -4.294 -3.662 -0.795 -1.196
52938.8290 -4.302 -3.681 -0.811 -1.215
52938.8951 -4.306 -3.671 -0.809 -1.226
52939.6006 -4.295 -3.678 -0.804 99.999
52939.6734 -4.298 -3.667 -0.804 -1.217
52939.7434 -4.303 -3.672 -0.802 -1.216
52939.8259 -4.296 -3.675 -0.808 -1.207
52939.8915 -4.302 -3.678 -0.800 -1.234
52940.8887 99.999 99.999 -0.792 99.999
52941.6575 -4.289 -3.671 99.999 99.999
52941.7388 -4.302 -3.668 -0.810 -1.217
52941.8210 -4.292 -3.665 -0.805 -1.215
52941.8850 -4.288 -3.660 -0.807 99.999
52942.6568 -4.299 -3.672 99.999 -1.227
52943.5874 99.999 -3.670 -0.821 -1.233
52943.6523 -4.283 -3.666 99.999 99.999
52943.8188 99.999 -3.680 99.999 99.999
52943.8806 -4.283 -3.666 99.999 -1.201
52944.8129 -4.303 -3.662 -0.802 -1.222
52944.8788 -4.289 -3.670 -0.799 -1.210
52945.6467 -4.297 -3.663 -0.817 -1.204
52945.8771 -4.295 -3.666 99.999 -1.202
52946.6411 99.999 99.999 -0.807 99.999
52947.7228 -4.294 -3.669 -0.803 -1.199
52947.8063 -4.296 -3.668 -0.799 -1.221
52947.8719 -4.297 -3.673 -0.802 -1.225
52948.5729 -4.299 -3.667 -0.803 -1.206
52948.6397 -4.305 -3.669 -0.804 99.999
52948.7207 -4.305 -3.675 -0.812 -1.212
52948.8030 -4.303 -3.672 -0.804 -1.205
52948.8670 -4.297 -3.674 -0.806 -1.210
52949.5827 -4.303 -3.668 -0.808 -1.213
52949.6357 -4.303 -3.676 -0.803 -1.212
52949.7174 -4.305 -3.673 -0.803 99.999
52949.8010 -4.307 -3.675 -0.802 -1.208
52950.5751 -4.293 -3.669 -0.806 -1.222
52950.6322 -4.296 -3.668 -0.800 -1.219
52950.7140 -4.302 -3.677 -0.807 -1.214
52950.7964 -4.301 -3.670 -0.803 -1.213
52951.7935 -4.302 -3.668 99.999 99.999
52952.7090 -4.302 -3.674 -0.801 -1.213
52952.7912 -4.299 -3.669 -0.805 -1.215
52953.5655 -4.307 -3.673 -0.806 -1.210
52953.6252 -4.306 -3.674 -0.810 -1.213
52953.7063 -4.306 -3.672 -0.806 -1.221
52953.7885 -4.302 -3.669 -0.799 -1.220
52953.8539 -4.304 -3.670 -0.809 -1.209
52954.8749 -4.288 -3.665 -0.812 -1.208
52958.5676 -4.294 -3.664 -0.810 -1.204
52958.6127 -4.294 -3.670 -0.804 -1.213
52958.6908 -4.296 -3.669 -0.800 -1.212
52958.7774 -4.297 -3.664 -0.803 -1.211
52958.8415 -4.304 -3.667 99.999 -1.211
52959.5640 -4.305 -3.666 -0.808 -1.211
52959.6090 -4.304 -3.676 -0.810 -1.223
52959.6910 -4.307 -3.678 -0.805 -1.213
52959.7734 -4.301 -3.672 -0.804 -1.218
52961.5662 -4.299 -3.664 -0.803 -1.230
52961.6065 -4.291 -3.669 -0.805 -1.214
52961.6841 -4.302 -3.664 -0.801 -1.225
52961.7671 -4.305 -3.676 -0.803 -1.219
52962.5638 99.999 99.999 -0.798 99.999
52962.5693 -4.282 99.999 99.999 99.999
52962.5820 -4.288 -3.662 -0.815 -1.224
52962.5874 -4.289 -3.652 -0.807 -1.216
52962.5928 -4.295 -3.655 -0.806 -1.211
52962.5999 -4.290 -3.661 -0.792 -1.214
52962.6068 -4.288 -3.657 -0.796 -1.209
52962.6143 -4.299 -3.655 -0.802 -1.216
52962.6196 -4.291 -3.656 -0.807 -1.205
52962.6250 -4.287 -3.656 -0.814 -1.211
52962.6381 -4.289 -3.654 -0.791 -1.214
52962.6435 -4.289 -3.662 -0.800 -1.212
52962.6532 -4.291 -3.657 -0.801 -1.210
52962.6586 -4.293 -3.659 -0.807 -1.214
52962.6658 -4.295 -3.656 -0.810 -1.201
52962.6729 -4.291 -3.661 -0.798 -1.210
52962.6784 -4.291 -3.655 -0.805 -1.210
52962.6837 -4.292 -3.666 -0.801 -1.220
52962.6891 -4.294 -3.662 -0.796 -1.214
52962.6945 -4.291 -3.655 -0.806 -1.216
52962.6999 -4.289 -3.664 -0.806 -1.212
52962.7054 -4.296 -3.661 -0.806 -1.218
52962.7108 -4.291 -3.661 -0.799 -1.212
52962.7179 -4.295 -3.662 -0.811 -1.208
52962.7233 -4.292 -3.662 -0.802 -1.208
52962.7288 -4.295 -3.663 -0.809 -1.204
52962.7342 -4.295 99.999 -0.813 99.999
52962.7396 -4.291 -3.661 -0.801 -1.215
52962.7484 -4.299 -3.670 -0.801 -1.223
52962.7539 -4.299 -3.668 -0.806 -1.227
52962.7592 -4.297 -3.665 -0.810 -1.212
52962.7647 -4.291 -3.662 -0.806 -1.213
52962.7700 -4.293 -3.664 -0.807 -1.218
52962.7754 -4.294 -3.668 99.999 -1.216
52962.7824 -4.293 -3.657 -0.802 -1.208
52962.7879 -4.295 -3.666 -0.801 -1.221
52962.7951 -4.296 -3.667 -0.811 -1.221
52962.8005 -4.303 -3.663 -0.802 -1.214
52962.8059 -4.302 -3.670 -0.803 -1.215
52962.8113 -4.296 -3.668 -0.811 -1.212
52962.8167 -4.298 -3.670 -0.804 -1.213
52962.8240 -4.299 -3.660 -0.807 -1.214
52962.8929 -4.301 -3.673 99.999 99.999
52963.5613 -4.298 -3.665 -0.804 -1.228
52963.5666 -4.296 -3.670 -0.806 -1.216
52963.5721 -4.299 -3.674 -0.801 -1.216
52963.5795 -4.306 -3.671 -0.809 -1.215
52963.5849 -4.298 -3.671 -0.806 -1.213
52963.5903 -4.299 -3.669 -0.797 -1.219
52963.5975 -4.308 -3.662 -0.804 -1.211
52963.6045 -4.300 -3.669 -0.806 -1.220
52963.6119 -4.301 -3.666 -0.802 -1.211
52963.6173 -4.303 -3.666 -0.813 -1.213
52963.6227 -4.298 -3.665 -0.797 -1.217
52963.6358 -4.304 -3.665 -0.806 -1.215
52963.6413 -4.297 -3.670 -0.803 -1.220
52963.6510 -4.294 -3.671 -0.798 -1.215
52963.6629 -4.293 -3.674 -0.807 -1.220
52963.6701 -4.294 -3.671 -0.805 -1.208
52963.6755 -4.300 -3.668 -0.799 -1.217
52963.6809 -4.298 -3.671 -0.808 -1.223
52963.6863 -4.299 -3.665 -0.801 -1.217
52963.6917 -4.298 -3.665 -0.807 -1.214
52963.6971 -4.296 -3.671 -0.799 -1.211
52963.7025 -4.303 -3.670 -0.806 -1.216
52963.7079 -4.297 -3.671 -0.806 -1.221
52963.7150 -4.292 -3.667 -0.801 -1.214
52963.7205 -4.290 -3.669 -0.809 -1.212
52963.7259 -4.298 -3.666 -0.804 99.999
52963.7313 -4.299 99.999 -0.812 99.999
52963.7367 -4.299 -3.663 -0.803 -1.219
52963.7456 -4.293 -3.657 -0.805 -1.212
52963.7511 -4.294 -3.665 -0.803 -1.208
52963.7565 -4.301 -3.665 -0.813 -1.224
52963.7618 -4.295 -3.664 -0.809 -1.220
52963.7673 -4.290 -3.664 -0.805 -1.218
52963.7726 -4.296 -3.664 -0.806 -1.212
52963.7796 -4.285 -3.670 -0.800 -1.217
52963.7850 -4.296 -3.662 -0.806 -1.221
52963.7921 -4.297 -3.666 -0.813 -1.215
52963.7975 -4.296 -3.661 -0.812 -1.214
52963.8028 -4.293 -3.661 -0.804 -1.208
52963.8082 -4.296 -3.673 -0.806 -1.221
52963.8137 -4.294 -3.663 -0.806 -1.210
52963.8209 -4.292 -3.665 -0.797 -1.218
52963.8900 -4.293 -3.659 -0.807 -1.218
52964.5612 -4.306 -3.673 -0.810 -1.212
52964.5667 -4.300 -3.679 -0.804 -1.222
52964.5741 -4.306 -3.672 -0.805 -1.214
52964.5796 -4.305 -3.674 -0.809 -1.211
52964.5850 -4.304 -3.674 -0.807 -1.216
52964.5904 -4.301 -3.676 -0.810 -1.214
52964.5990 -4.304 -3.677 -0.810 -1.224
52964.6044 -4.303 -3.674 -0.806 -1.217
52964.6118 -4.310 -3.669 -0.812 -1.215
52964.6172 -4.304 -3.674 -0.805 -1.213
52964.6302 -4.305 -3.675 -0.803 -1.215
52964.6355 -4.304 -3.675 -0.807 -1.221
52964.6453 -4.309 -3.672 -0.816 -1.206
52964.6508 -4.303 -3.672 -0.804 -1.211
52964.6580 -4.304 -3.670 -0.810 -1.221
52964.6634 -4.305 -3.671 -0.806 -1.224
52964.6705 -4.308 -3.670 -0.804 -1.210
52964.6760 -4.308 -3.677 -0.807 -1.224
52964.6813 -4.304 -3.671 -0.807 -1.216
52964.6868 -4.309 -3.670 -0.804 -1.211
52964.6921 -4.305 -3.672 -0.802 -1.213
52964.6975 -4.301 -3.674 -0.803 -1.215
52964.7029 -4.304 -3.670 -0.809 -1.215
52964.7083 -4.304 -3.672 -0.806 -1.209
52964.7155 -4.304 -3.672 -0.802 -1.214
52964.7209 -4.306 -3.671 -0.806 -1.218
52964.7263 -4.303 -3.668 -0.811 -1.212
52964.7317 -4.312 99.999 99.999 99.999
52964.7406 -4.300 -3.673 -0.810 -1.212
52964.7460 -4.297 -3.671 -0.803 -1.223
52964.7514 -4.303 -3.667 -0.805 -1.210
52964.7568 -4.301 -3.672 -0.805 -1.213
52964.7622 -4.301 -3.675 -0.810 -1.217
52964.7676 -4.305 -3.669 -0.808 -1.218
52964.7730 -4.297 -3.671 -0.801 -1.214
52964.7799 -4.302 -3.667 -0.809 -1.210
52964.7854 -4.302 -3.666 -0.815 -1.215
52964.7926 -4.302 -3.673 -0.811 -1.216
52964.7980 -4.298 -3.667 -0.803 -1.215
52964.8033 -4.297 -3.666 -0.811 -1.211
52964.8087 -4.297 -3.675 -0.807 -1.220
52964.8140 -4.302 -3.670 -0.807 -1.217
52964.8229 -4.302 -3.670 -0.806 -1.213
52964.8283 -4.301 -3.670 -0.803 -1.214
52964.8338 -4.304 -3.671 -0.807 -1.218
52964.8392 -4.301 -3.668 -0.803 -1.213
52964.8446 -4.302 -3.668 -0.803 -1.212
52965.5611 -4.302 -3.676 99.999 -1.214
52965.5910 -4.304 -3.675 -0.808 -1.215
52965.6729 -4.314 -3.683 99.999 -1.214
52965.7564 -4.305 -3.675 -0.813 -1.211
52966.5608 -4.297 -3.662 -0.811 -1.211
52966.5662 -4.302 -3.667 -0.802 -1.220
52966.5736 -4.293 -3.667 -0.807 -1.217
52966.5790 -4.292 -3.666 -0.810 -1.225
52966.5844 -4.299 -3.665 -0.809 -1.215
52966.5930 -4.298 -3.671 99.999 -1.213
52966.5984 -4.302 -3.676 -0.812 -1.216
52966.6057 -4.296 -3.664 -0.790 -1.211
52966.6412 -4.301 -3.668 -0.806 -1.212
52966.6465 -4.302 -3.686 99.999 99.999
52966.6537 -4.305 -3.667 -0.805 -1.200
52966.6591 -4.302 -3.663 -0.809 -1.209
52966.6684 -4.299 -3.672 -0.805 -1.207
52966.6738 -4.301 -3.674 -0.807 -1.217
52966.6793 -4.301 -3.666 -0.802 -1.210
52966.6846 -4.303 -3.669 -0.798 -1.213
52966.6900 -4.303 -3.673 -0.803 -1.212
52966.6954 -4.298 -3.674 -0.809 -1.212
52966.7008 -4.302 -3.678 -0.811 -1.218
52966.7079 -4.298 -3.675 -0.794 -1.204
52966.7132 -4.304 -3.670 -0.796 99.999
52966.7186 -4.302 -3.671 -0.795 99.999
52966.7240 -4.312 99.999 99.999 99.999
52966.7313 -4.304 -3.677 -0.804 -1.211
52966.7386 -4.305 -3.677 -0.806 -1.206
52966.7439 -4.304 -3.670 -0.803 -1.200
52966.7493 -4.307 -3.671 -0.800 -1.211
52966.7546 -4.295 -3.673 -0.799 -1.211
52966.7600 -4.307 -3.681 -0.803 -1.205
52966.7654 -4.302 -3.672 -0.798 -1.217
52966.7723 -4.304 -3.677 -0.797 -1.208
52966.7777 -4.295 -3.670 -0.801 99.999
52966.7848 -4.308 -3.672 -0.799 -1.215
52966.7902 -4.297 -3.680 -0.795 -1.214
52966.7956 -4.303 -3.671 -0.809 -1.205
52966.8010 -4.302 -3.678 -0.804 -1.220
52966.8064 -4.301 -3.678 -0.803 -1.227
52966.8136 -4.307 -3.676 -0.804 -1.216
52967.5605 -4.299 -3.664 -0.807 -1.210
52967.5678 -4.299 -3.670 -0.801 -1.210
52967.5732 -4.296 -3.662 -0.805 -1.198
52967.5786 -4.295 -3.666 -0.802 -1.213
52967.5858 -4.295 -3.669 -0.800 -1.204
52967.5928 -4.301 -3.667 -0.798 99.999
52967.6003 -4.302 -3.667 -0.802 -1.223
52967.6056 -4.293 -3.668 -0.797 -1.201
52967.6110 -4.296 -3.671 -0.805 -1.212
52967.6241 -4.301 -3.674 -0.794 -1.209
52967.6294 -4.301 -3.675 -0.802 99.999
52967.6392 -4.307 -3.676 -0.815 -1.210
52967.6445 -4.308 -3.668 -0.807 -1.209
52967.6517 -4.299 -3.672 -0.804 -1.213
52967.6588 -4.298 -3.665 99.999 99.999
52967.6642 -4.303 -3.674 -0.801 -1.209
52967.6696 -4.302 -3.678 -0.805 -1.212
52967.6749 -4.302 -3.667 -0.797 -1.212
52967.6803 -4.300 -3.669 -0.802 -1.210
52967.6857 -4.300 -3.673 -0.802 -1.214
52967.6910 -4.304 -3.670 -0.805 99.999
52967.6964 -4.297 -3.671 -0.799 -1.215
52967.7035 -4.300 -3.671 -0.803 -1.214
52967.7089 -4.300 -3.672 -0.800 -1.213
52967.7142 -4.300 -3.676 -0.808 -1.201
52967.7197 -4.298 -3.667 -0.805 -1.212
52967.7250 -4.307 99.999 -0.797 -1.214
52967.7338 -4.296 -3.673 -0.800 -1.213
52967.7392 -4.301 -3.675 -0.806 -1.222
52967.7446 -4.293 -3.675 -0.791 99.999
52967.7501 -4.301 -3.667 -0.807 -1.202
52967.7555 -4.300 -3.678 -0.804 -1.216
52967.7609 -4.298 -3.667 -0.801 -1.211
52967.7663 -4.306 -3.664 -0.803 -1.216
52967.7731 -4.303 -3.669 -0.807 -1.196
52967.7785 -4.296 -3.674 -0.805 -1.213
52967.7856 -4.299 -3.669 -0.812 -1.217
52967.7910 -4.294 -3.670 -0.799 -1.205
52967.7964 -4.294 -3.676 -0.801 -1.214
52967.8018 -4.293 -3.667 99.999 -1.205
52967.8090 -4.300 -3.676 -0.806 -1.221
52969.8169 -4.309 -3.669 99.999 99.999
52970.5749 -4.301 -3.675 -0.809 -1.213
52970.6580 -4.307 -3.670 -0.794 -1.219
52970.7446 -4.300 -3.671 -0.803 -1.215
52970.8070 -4.294 -3.665 -0.804 -1.212
52971.5753 -4.302 -3.666 -0.811 -1.216
52971.6552 -4.302 -3.670 -0.810 -1.212
52971.8050 -4.286 -3.671 -0.805 -1.207
52972.5826 -4.308 99.999 99.999 99.999
52972.6558 -4.301 -3.666 -0.808 -1.208
52973.5713 -4.300 -3.671 -0.802 -1.212
52973.6495 -4.303 -3.675 -0.811 -1.222
52973.7358 -4.306 -3.671 -0.813 -1.212
52974.5607 -4.300 -3.674 -0.811 -1.210
52974.5679 -4.299 -3.673 -0.809 -1.225
52974.5748 -4.301 -3.674 -0.807 -1.225
52974.5822 -4.299 -3.673 -0.812 -1.218
52974.5876 -4.298 -3.668 -0.805 -1.211
52974.5930 -4.298 -3.676 -0.805 -1.224
52974.6060 -4.296 -3.674 -0.809 -1.215
52974.6115 -4.301 -3.671 -0.806 -1.213
52974.6212 -4.296 -3.672 -0.803 -1.214
52974.6284 -4.295 -3.671 -0.807 -1.217
52974.6338 -4.298 -3.671 -0.811 -1.217
52974.6410 -4.299 -3.669 -0.808 99.999
52974.6464 -4.296 -3.668 -0.801 -1.225
52974.6518 -4.295 -3.666 -0.808 -1.211
52974.6573 -4.298 -3.673 -0.805 -1.224
52974.6627 -4.294 -3.668 -0.804 -1.212
52974.6681 -4.297 -3.668 -0.806 -1.209
52974.6735 -4.293 -3.675 -0.807 -1.223
52974.6788 -4.294 -3.666 -0.806 -1.210
52974.6858 -4.296 -3.669 -0.799 -1.213
52974.6913 -4.293 -3.666 -0.806 -1.211
52974.6966 -4.296 -3.667 -0.797 -1.217
52974.7021 -4.311 99.999 99.999 99.999
52974.7095 -4.299 -3.667 -0.805 -1.217
52974.7166 -4.298 -3.667 -0.805 -1.213
52974.7220 -4.296 -3.678 -0.802 -1.212
52974.7274 -4.296 -3.668 -0.811 -1.222
52974.7328 -4.303 -3.665 -0.809 -1.209
52974.7382 -4.299 -3.671 -0.815 -1.216
52974.7436 -4.294 -3.675 -0.802 -1.213
52974.7505 -4.302 -3.670 -0.807 -1.214
52974.7559 -4.300 -3.674 -0.807 -1.214
52974.7630 -4.305 -3.669 -0.804 -1.212
52974.7684 -4.300 -3.670 -0.804 -1.217
52974.7738 -4.302 -3.681 -0.795 -1.212
52974.7792 -4.298 -3.677 -0.802 -1.218
52974.7846 -4.302 -3.675 -0.805 -1.226
52974.7919 -4.297 -3.681 -0.806 -1.216
52977.7227 -4.313 -3.672 99.999 99.999
52978.5620 -4.303 -3.672 -0.812 -1.216
52978.5694 -4.301 -3.669 -0.807 -1.214
52978.5748 -4.298 -3.672 -0.809 -1.222
52978.5801 -4.298 -3.668 -0.806 -1.209
52978.5935 -4.297 -3.673 -0.808 -1.212
52978.5989 -4.301 -3.675 -0.808 -1.219
52978.6087 -4.299 -3.665 -0.810 -1.207
52978.6141 -4.299 -3.669 -0.811 -1.214
52978.6213 -4.301 -3.668 -0.806 -1.214
52978.6285 -4.301 -3.670 -0.804 -1.213
52978.6340 -4.297 -3.671 -0.809 -1.209
52978.6394 -4.296 -3.671 -0.809 -1.220
52978.6448 -4.297 -3.674 -0.805 -1.216
52978.6502 -4.296 -3.681 -0.809 -1.218
52978.6556 -4.302 -3.667 -0.806 -1.217
52978.6611 -4.296 -3.676 -0.803 -1.214
52978.6665 -4.300 -3.673 -0.809 -1.223
52978.6735 -4.298 -3.675 -0.805 -1.209
52978.6789 -4.300 -3.668 -0.801 -1.219
52978.6843 -4.300 -3.674 -0.807 -1.217
52978.6897 -4.295 -3.672 -0.802 -1.213
52978.6950 -4.301 -3.673 -0.807 -1.223
52978.7025 -4.301 -3.675 -0.806 -1.212
52978.7079 -4.299 -3.676 -0.811 -1.218
52978.7133 -4.299 -3.675 -0.802 -1.211
52978.7187 -4.300 -3.673 -0.808 -1.214
52978.7241 -4.300 -3.672 -0.804 -1.215
52978.7295 -4.301 -3.677 -0.802 -1.218
52978.7348 -4.303 -3.675 -0.799 -1.226
52978.7417 -4.306 -3.674 -0.807 -1.224
52978.7471 -4.301 -3.672 -0.807 -1.217
52978.7542 -4.303 -3.674 -0.809 -1.206
52978.7596 -4.299 -3.677 -0.804 -1.220
52978.7650 -4.302 -3.673 99.999 -1.213
52978.7703 -4.310 -3.675 -0.806 -1.226
52978.7758 -4.304 -3.675 -0.814 -1.214
52978.7847 -4.305 -3.679 -0.804 -1.209
52978.7901 -4.306 -3.671 -0.808 -1.214
52978.7955 -4.304 -3.675 -0.804 -1.224
52978.8009 -4.305 -3.676 -0.808 -1.222
52979.5667 -4.303 -3.670 -0.797 -1.215
52979.7196 99.999 99.999 -0.806 -1.216
52980.5634 -4.303 -3.676 -0.816 -1.215
52980.5688 -4.310 -3.671 -0.811 -1.211
52980.5742 -4.302 -3.674 -0.813 -1.215
52980.5861 -4.303 -3.678 -0.803 -1.219
52980.5915 -4.302 -3.680 -0.810 -1.220
52980.6012 -4.304 -3.673 -0.803 -1.218
52980.6066 -4.303 -3.673 -0.809 -1.212
52980.6137 -4.299 -3.673 -0.806 -1.215
52980.6192 -4.300 -3.674 -0.804 -1.218
52980.6264 -4.302 -3.677 99.999 -1.227
52980.6318 -4.303 -3.681 -0.817 -1.218
52980.6372 -4.301 -3.676 -0.805 -1.220
52980.6427 -4.303 -3.674 -0.807 -1.212
52980.6481 -4.294 -3.677 -0.807 -1.219
52980.6535 -4.306 -3.676 -0.810 -1.218
52980.6589 -4.303 -3.675 -0.812 -1.220
52980.6643 -4.301 -3.672 -0.802 -1.220
52980.6713 -4.304 -3.680 -0.804 -1.218
52980.6767 -4.303 -3.678 -0.807 -1.218
52980.6821 -4.303 -3.673 -0.811 -1.218
52980.6876 -4.315 99.999 -0.821 99.999
52980.6965 -4.300 -3.677 -0.807 -1.221
52980.7019 -4.302 -3.675 -0.817 -1.211
52980.7074 -4.301 -3.674 -0.808 -1.214
52980.7128 -4.302 -3.676 -0.813 -1.228
52980.7182 -4.299 -3.677 -0.808 -1.220
52980.7236 -4.299 -3.675 -0.810 -1.218
52980.7290 -4.296 -3.674 -0.815 -1.217
52980.7359 -4.297 -3.670 -0.802 99.999
52980.7414 -4.303 -3.672 -0.822 -1.225
52980.7469 -4.294 -3.677 -0.803 -1.228
52980.7523 -4.303 -3.676 -0.810 -1.225
52980.7577 -4.301 -3.667 -0.818 -1.226
52980.7631 -4.294 -3.672 -0.815 -1.225
52980.7685 -4.293 -3.671 -0.812 -1.221
52981.6660 -4.305 -3.675 -0.807 -1.211
52981.6715 -4.304 -3.664 -0.807 -1.210
52981.6769 99.999 -3.684 99.999 99.999
52981.6944 99.999 99.999 -0.800 99.999
52981.7755 99.999 99.999 -0.813 99.999
52983.5634 -4.296 -3.671 -0.805 -1.211
52983.6220 -4.301 -3.671 -0.808 -1.207
52983.7077 -4.306 -3.672 -0.802 -1.207
52984.5636 -4.290 -3.664 -0.803 -1.213
52984.6225 -4.291 -3.671 -0.801 -1.213
52984.7039 -4.299 -3.678 -0.807 -1.215
52986.6186 -4.311 -3.681 -0.805 -1.205
52986.6992 -4.308 -3.676 -0.798 -1.207
52990.6026 -4.308 -3.677 -0.799 -1.217
52990.6891 -4.305 -3.680 -0.804 -1.209
52991.6016 -4.299 -3.674 -0.811 -1.218
52991.6855 -4.299 -3.667 -0.809 -1.216
52992.6814 -4.302 -3.676 -0.810 -1.212
52993.5960 -4.318 99.999 99.999 -1.231
52993.6804 99.999 -3.672 99.999 99.999
52994.5920 -4.301 -3.680 -0.806 -1.213
52994.6744 -4.305 -3.675 -0.803 -1.215
52994.7400 -4.311 -3.686 99.999 -1.225
52995.5924 -4.297 -3.668 -0.806 -1.225
52998.6670 -4.308 -3.680 -0.803 -1.206
52999.5797 -4.303 -3.676 -0.796 -1.214
52999.6610 -4.300 -3.678 -0.800 99.999
52999.7276 -4.298 -3.673 -0.808 -1.218
53002.6555 -4.307 -3.679 -0.800 -1.211
53004.5842 -4.308 -3.687 -0.810 -1.221
53007.6383 -4.299 -3.676 -0.806 -1.211
53009.6381 -4.305 -3.672 99.999 -1.199
53009.6993 -4.302 -3.678 -0.807 -1.215
53010.7122 -4.304 -3.684 -0.807 -1.214
53011.5790 -4.305 -3.671 -0.801 -1.222
53011.6294 -4.306 -3.672 -0.805 -1.215
53013.6875 -4.300 -3.675 -0.806 -1.215
53014.6218 -4.303 -3.678 -0.800 -1.222
53016.6171 -4.302 -3.671 -0.811 -1.217
53017.6113 -4.294 -3.674 -0.806 -1.224
53022.5970 -4.297 -3.658 -0.797 -1.210
53023.5936 -4.286 -3.658 -0.808 99.999
53023.6602 -4.293 -3.658 -0.801 -1.208
53031.5840 -4.275 -3.645 -0.808 -1.218
53032.5832 -4.282 -3.650 -0.802 -1.219
53034.5858 -4.282 -3.645 -0.807 -1.226
53035.6247 -4.263 -3.635 -0.813 -1.225
53037.6481 99.999 -3.645 99.999 99.999
53038.6486 -4.288 -3.645 -0.807 99.999
53038.6559 99.999 99.999 -0.813 99.999
53038.6613 -4.275 -3.647 99.999 -1.215
53041.6254 -4.276 -3.640 -0.805 -1.206
53041.6309 -4.272 -3.639 -0.803 -1.218
53041.6362 -4.271 -3.637 -0.804 -1.211
53041.6416 -4.279 -3.644 99.999 -1.215
53042.6063 -4.287 -3.636 99.999 -1.209
53043.6074 -4.276 -3.641 -0.799 -1.223
53044.5951 -4.277 -3.646 -0.799 -1.212
53044.6148 -4.282 -3.650 -0.808 -1.217
53044.6201 -4.278 -3.642 -0.809 -1.220
53044.6254 -4.279 -3.647 -0.802 -1.213
53044.6308 -4.277 -3.632 -0.814 -1.220
53044.6463 -4.276 -3.643 -0.808 -1.216
53045.5929 -4.277 -3.642 -0.806 -1.210
53045.6004 -4.270 -3.638 -0.799 -1.221
53045.6139 -4.277 -3.645 -0.801 -1.212
53046.5913 -4.268 -3.637 -0.811 -1.215
53046.5988 -4.271 -3.637 -0.811 -1.209
53046.6042 -4.275 -3.642 -0.806 -1.227
53046.6179 -4.273 -3.642 -0.803 -1.217
53047.5914 -4.271 -3.642 -0.802 -1.217
53047.5968 -4.271 -3.643 -0.805 -1.230
53047.6022 -4.273 -3.647 -0.811 -1.222
53047.6075 -4.277 -3.645 -0.818 -1.220
53047.6216 -4.271 -3.644 -0.813 99.999
53048.5918 -4.273 -3.642 -0.801 -1.217
53048.5971 -4.275 -3.644 -0.804 -1.221
53048.6025 -4.271 -3.641 -0.807 -1.212
53048.6079 -4.272 -3.641 -0.805 -1.219
53048.6258 -4.272 -3.642 -0.807 -1.210
53049.5923 -4.274 -3.643 -0.805 -1.222
53049.5976 -4.274 -3.639 -0.807 -1.218
53049.6030 -4.276 -3.643 -0.810 99.999
53049.6083 -4.279 -3.643 -0.806 -1.215
53049.6222 -4.278 -3.646 -0.805 -1.212
53051.5930 -4.285 -3.648 99.999 -1.212
53051.5984 -4.267 -3.658 -0.805 -1.219
53051.6038 -4.277 -3.641 99.999 99.999
53051.6092 -4.283 -3.656 99.999 99.999
53051.6248 -4.283 99.999 99.999 -1.222
53053.5907 -4.282 -3.654 99.999 -1.216
53053.5960 -4.283 -3.669 -0.811 -1.213
53053.6014 -4.277 -3.655 -0.800 99.999
53053.6068 -4.282 -3.651 -0.801 -1.221
53053.6224 -4.286 -3.648 -0.801 -1.227
53055.6028 -4.292 -3.659 -0.809 -1.213
53055.6101 -4.288 -3.658 -0.808 -1.216
53057.5978 -4.278 99.999 99.999 99.999
53057.6051 -4.281 -3.654 -0.805 -1.213
53057.6105 -4.287 -3.653 -0.806 -1.214
53161.9625 -4.298 -3.668 -0.800 -1.225
53162.9593 -4.304 -3.677 -0.803 -1.220
53163.9579 -4.321 -3.687 -0.815 -1.208
53164.9551 -4.311 -3.676 -0.802 99.999
53165.9536 -4.308 -3.671 -0.817 -1.209
53166.9540 -4.303 -3.663 -0.800 -1.214
53167.9469 -4.314 -3.662 99.999 99.999
53168.9508 -4.305 -3.675 -0.813 -1.218
53169.9396 -4.309 -3.675 99.999 -1.210
53170.9368 -4.303 -3.680 -0.815 -1.216
53171.9338 -4.292 -3.656 99.999 99.999
53172.9330 -4.308 -3.672 -0.810 -1.211
53173.9320 -4.303 -3.680 -0.807 -1.227
53174.9274 -4.302 -3.671 -0.819 -1.223
53175.9255 -4.294 -3.669 -0.809 -1.209
53176.9229 -4.301 -3.668 -0.808 -1.210
53177.9178 -4.293 -3.662 99.999 -1.206
53180.9359 -4.284 -3.658 99.999 99.999
53184.9042 -4.298 -3.668 99.999 -1.204
53186.8950 -4.283 99.999 -0.793 -1.203
53187.8908 -4.292 -3.664 -0.805 99.999
53188.8879 -4.286 -3.654 -0.802 -1.209
53189.8856 -4.299 -3.663 99.999 -1.222
53190.8855 -4.300 -3.655 -0.807 99.999
53191.8814 -4.300 -3.669 -0.797 -1.202
53194.8737 -4.291 -3.663 -0.805 99.999
53255.7125 -4.281 -3.655 -0.796 -1.217
53255.8045 -4.286 -3.650 -0.809 -1.218
53255.8967 -4.282 -3.666 -0.802 -1.225
53255.9861 -4.293 -3.661 -0.804 99.999
53258.7018 -4.301 -3.666 -0.800 -1.213
53258.7937 -4.300 -3.669 -0.803 -1.205
53258.8839 -4.300 -3.668 -0.800 -1.217
53258.9727 -4.301 -3.672 -0.806 -1.222
53259.7015 -4.300 -3.664 -0.807 -1.223
53259.8894 -4.297 -3.673 99.999 -1.207
53259.9825 -4.298 -3.663 -0.810 -1.203
53260.6980 -4.287 -3.669 99.999 -1.210
53260.7882 -4.296 -3.662 -0.808 -1.218
53260.8807 -4.286 -3.661 -0.801 -1.211
53260.9699 -4.292 -3.666 -0.804 -1.221
53261.6949 -4.295 -3.662 -0.815 -1.223
53261.7862 -4.294 -3.664 -0.810 -1.210
53261.8780 -4.288 -3.664 99.999 -1.212
53261.9684 -4.295 -3.666 -0.800 -1.217
53262.6943 -4.294 -3.657 -0.808 99.999
53262.7905 -4.290 -3.664 -0.801 -1.214
53262.8812 -4.293 -3.665 -0.804 -1.212
53262.9765 -4.292 -3.655 -0.800 -1.207
53263.6913 -4.286 -3.668 -0.800 -1.220
53263.7819 -4.291 -3.666 99.999 -1.213
53263.8738 -4.294 -3.661 -0.807 -1.218
53263.9638 -4.297 -3.664 -0.815 -1.215
53265.6833 -4.289 -3.660 -0.799 -1.213
53265.7831 -4.290 -3.659 -0.798 -1.212
53265.8740 -4.290 -3.668 -0.809 -1.214
53265.9709 -4.304 -3.663 -0.800 -1.216
53266.7316 -4.300 99.999 99.999 99.999
53270.6713 -4.298 -3.667 -0.799 -1.208
53270.7607 -4.294 -3.656 -0.800 -1.205
53270.8514 -4.293 -3.658 -0.796 -1.215
53270.9412 -4.279 -3.652 -0.797 -1.205
53271.6665 -4.287 -3.649 -0.812 -1.213
53271.7598 -4.290 -3.659 -0.800 -1.222
53271.8515 -4.285 -3.655 -0.802 -1.210
53271.9440 -4.289 -3.655 -0.797 -1.215
53272.6635 -4.282 -3.650 -0.797 -1.202
53272.7551 -4.280 -3.651 -0.796 -1.222
53272.8447 -4.283 -3.649 -0.806 -1.209
53272.9345 -4.275 -3.643 -0.802 -1.212
53273.9258 -4.281 -3.647 -0.802 -1.220
53274.0173 -4.281 -3.647 -0.803 -1.215
53274.6784 -4.292 -3.665 99.999 -1.204
53275.6643 -4.293 -3.666 -0.800 -1.214
53275.7566 -4.293 -3.664 -0.796 -1.205
53275.8493 -4.290 -3.656 -0.800 -1.215
53275.9457 -4.287 -3.653 -0.806 -1.217
53276.6535 -4.288 -3.661 -0.806 -1.206
53276.7429 -4.292 -3.658 -0.804 -1.208
53276.8328 -4.294 -3.663 -0.804 -1.206
53276.9225 -4.296 -3.659 -0.814 -1.214
53277.6542 -4.285 -3.658 -0.802 -1.224
53277.7538 -4.288 -3.649 -0.810 -1.212
53277.8547 -4.293 -3.655 99.999 -1.227
53278.8671 -4.289 -3.648 -0.803 -1.206
53278.9664 -4.288 -3.661 -0.816 -1.217
53279.8644 -4.286 -3.646 -0.805 99.999
53279.9552 -4.288 -3.653 -0.807 -1.209
53280.7338 -4.290 99.999 99.999 -1.214
53280.8240 -4.284 -3.660 -0.803 -1.218
53281.6425 -4.291 -3.654 99.999 -1.204
53281.7322 -4.294 -3.656 -0.804 -1.214
53281.8245 -4.291 -3.657 -0.803 -1.209
53281.9144 -4.292 -3.661 99.999 99.999
53282.6376 -4.293 -3.646 -0.806 -1.224
53282.6430 -4.279 -3.657 -0.810 -1.222
53282.6483 -4.291 -3.647 -0.799 -1.224
53282.6557 -4.295 -3.656 -0.807 -1.209
53282.6610 -4.286 -3.652 -0.804 -1.207
53282.6664 -4.281 -3.650 -0.807 -1.210
53282.6718 -4.286 -3.642 -0.810 -1.215
53282.6771 -4.284 -3.649 -0.797 -1.204
53282.6842 -4.276 -3.658 -0.803 -1.225
53282.6895 -4.286 -3.648 99.999 99.999
53282.6949 -4.278 -3.651 -0.809 -1.204
53282.7003 -4.283 -3.655 -0.807 -1.222
53282.7076 -4.288 -3.661 -0.792 -1.220
53282.7130 -4.289 -3.655 -0.800 -1.220
53282.7184 -4.289 -3.641 -0.809 -1.209
53282.7269 -4.288 -3.652 -0.803 -1.217
53282.7323 -4.287 -3.650 -0.805 -1.205
53282.7396 -4.286 -3.653 -0.802 99.999
53282.7577 -4.283 -3.655 -0.810 -1.210
53282.7631 -4.279 -3.657 -0.807 -1.218
53282.7685 -4.285 -3.654 -0.795 -1.215
53282.7782 -4.287 -3.654 99.999 -1.222
53282.7852 -4.286 -3.653 -0.811 -1.222
53282.7906 -4.286 -3.655 -0.801 -1.198
53282.7977 -4.288 -3.659 -0.809 -1.218
53282.8031 -4.287 -3.649 -0.805 -1.223
53282.8084 -4.287 -3.657 -0.798 -1.225
53282.8138 -4.285 -3.657 -0.799 -1.211
53282.8192 -4.289 -3.658 -0.796 -1.215
53282.8246 -4.282 -3.655 -0.815 -1.219
53282.8299 -4.282 -3.659 -0.802 -1.224
53282.8353 -4.288 -3.653 -0.802 -1.213
53282.8423 -4.288 -3.659 -0.815 -1.217
53282.8477 -4.288 -3.654 99.999 -1.218
53282.8531 -4.290 -3.655 -0.811 -1.218
53282.8657 -4.286 -3.659 -0.799 -1.211
53282.8728 -4.287 -3.650 -0.805 -1.205
53282.8781 -4.295 -3.663 -0.804 -1.218
53282.8835 -4.295 -3.654 -0.809 -1.211
53282.8889 -4.286 -3.657 -0.801 -1.213
53282.8942 -4.292 -3.661 -0.805 99.999
53282.8995 -4.289 -3.659 -0.807 -1.217
53282.9065 -4.284 -3.658 -0.806 -1.214
53282.9118 -4.291 -3.655 -0.809 -1.215
53282.9189 -4.289 -3.660 -0.802 99.999
53282.9242 -4.290 -3.656 -0.805 -1.217
53282.9296 -4.291 -3.654 -0.809 -1.218
53282.9349 -4.288 -3.650 -0.798 -1.208
53282.9403 -4.292 -3.660 -0.815 -1.215
53282.9474 -4.290 -3.660 -0.804 -1.212
53282.9548 -4.291 -3.654 -0.813 -1.212
53282.9601 -4.291 -3.660 -0.800 -1.219
53282.9655 -4.292 -3.656 -0.809 -1.209
53282.9709 -4.283 -3.659 -0.800 -1.223
53282.9763 -4.292 -3.660 -0.808 -1.216
53282.9817 -4.297 -3.660 -0.818 -1.220
53282.9870 -4.293 -3.662 -0.803 -1.217
53282.9944 -4.291 -3.652 99.999 -1.223
53283.6378 -4.282 -3.655 -0.809 -1.198
53283.6431 -4.280 -3.657 -0.812 -1.219
53283.6485 -4.276 -3.639 -0.801 99.999
53283.6558 -4.276 -3.646 -0.802 -1.216
53283.6612 -4.278 -3.641 -0.813 -1.199
53283.6665 -4.283 -3.645 -0.803 -1.210
53283.6718 -4.282 -3.642 -0.799 -1.207
53283.6789 -4.273 -3.648 -0.797 99.999
53283.6844 -4.274 -3.643 -0.802 -1.209
53283.6897 -4.286 -3.652 -0.798 -1.204
53283.6951 -4.288 -3.652 -0.808 -1.218
53283.7024 -4.286 -3.651 -0.804 -1.215
53283.7078 -4.286 -3.655 -0.804 -1.214
53283.7132 -4.280 -3.643 -0.808 -1.204
53283.7202 -4.288 -3.649 -0.803 -1.216
53283.7271 -4.285 -3.653 -0.804 -1.206
53283.7344 -4.288 -3.654 -0.812 -1.209
53283.7398 -4.290 -3.647 -0.815 -1.214
53283.7451 -4.283 -3.649 -0.809 -1.209
53283.7582 -4.283 -3.647 -0.808 99.999
53283.7635 -4.291 -3.647 -0.819 -1.208
53283.7732 -4.284 -3.655 -0.807 -1.218
53283.7786 -4.282 -3.649 -0.810 -1.212
53283.7857 -4.289 -3.653 -0.808 -1.220
53283.7928 -4.286 -3.650 -0.813 -1.214
53283.7981 -4.286 -3.654 -0.806 -1.215
53283.8035 -4.286 -3.656 -0.804 -1.212
53283.8089 -4.286 -3.658 99.999 99.999
53283.8143 -4.277 -3.657 -0.805 99.999
53283.8196 -4.287 -3.659 -0.808 99.999
53283.8250 -4.285 -3.656 -0.803 -1.224
53283.8304 -4.288 -3.659 -0.811 -1.223
53283.8375 -4.290 -3.658 -0.819 -1.214
53283.8428 -4.289 -3.665 -0.795 -1.219
53283.8482 -4.297 -3.655 -0.824 -1.226
53283.8536 -4.283 -3.659 -0.812 -1.221
53283.8590 -4.292 99.999 -0.806 99.999
53283.8677 -4.291 -3.654 -0.800 -1.219
53283.8731 -4.282 -3.659 99.999 99.999
53283.8784 -4.300 -3.643 99.999 99.999
53283.8838 -4.290 -3.664 -0.810 -1.220
53283.8891 -4.291 -3.650 -0.796 -1.218
53283.8945 -4.297 -3.658 -0.804 -1.217
53283.8998 -4.286 -3.657 99.999 99.999
53283.9067 -4.296 -3.649 -0.807 99.999
53283.9121 -4.291 -3.672 99.999 99.999
53283.9191 -4.292 -3.663 -0.801 -1.200
53283.9245 -4.290 -3.653 -0.807 -1.215
53283.9298 -4.293 -3.652 99.999 -1.224
53283.9352 -4.293 -3.656 -0.805 -1.221
53283.9405 -4.292 -3.658 -0.799 -1.219
53283.9493 -4.295 -3.658 -0.806 -1.221
53283.9547 -4.294 -3.657 -0.806 -1.211
53283.9600 -4.283 -3.652 -0.807 99.999
53283.9653 -4.291 -3.654 -0.814 -1.219
53283.9707 -4.288 -3.657 -0.803 -1.207
53283.9761 -4.291 -3.660 -0.799 99.999
53283.9814 -4.297 -3.668 -0.801 -1.220
53283.9888 -4.292 -3.653 99.999 -1.212
53283.9941 -4.295 -3.662 -0.802 -1.228
53284.8193 -4.291 -3.652 99.999 -1.204
53284.9109 -4.291 -3.656 -0.805 -1.214
53285.6297 -4.277 -3.645 -0.816 -1.209
53285.7215 -4.295 -3.658 -0.806 -1.209
53286.6301 -4.280 -3.656 -0.811 -1.209
53286.7209 -4.286 -3.653 -0.795 -1.213
53286.8119 -4.294 -3.659 -0.803 -1.220
53287.6268 -4.274 -3.644 -0.803 -1.208
53287.9566 -4.295 -3.657 -0.804 -1.205
53288.6230 -4.276 -3.648 -0.812 -1.209
53288.7150 -4.289 -3.661 -0.809 -1.213
53288.8076 -4.283 -3.654 -0.798 -1.219
53288.8968 -4.285 -3.651 -0.803 -1.217
53289.6199 -4.293 -3.656 -0.810 -1.209
53289.7120 -4.284 -3.654 -0.805 -1.216
53289.8045 -4.291 -3.654 99.999 -1.214
53289.8935 -4.288 99.999 -0.816 99.999
53290.6158 -4.297 -3.665 -0.808 -1.214
53290.7208 -4.293 -3.654 -0.809 -1.211
53290.8137 -4.284 -3.645 -0.807 -1.220
53290.9037 -4.274 -3.648 -0.804 -1.204
53291.6167 -4.293 -3.654 -0.813 -1.215
53291.7063 -4.288 -3.651 99.999 99.999
53291.7956 -4.294 -3.659 -0.808 -1.209
53291.8861 -4.289 -3.658 -0.805 -1.213
53292.6395 -4.293 -3.664 -0.809 -1.212
53292.7317 -4.292 -3.662 -0.803 -1.211
53292.8234 -4.290 -3.658 99.999 -1.224
53292.9135 -4.282 -3.654 -0.796 -1.216
53293.6085 -4.288 -3.657 -0.803 -1.218
53294.6053 -4.289 -3.654 -0.812 -1.218
53294.8078 -4.278 -3.649 99.999 99.999
53296.6010 -4.293 -3.658 -0.817 99.999
53296.6917 -4.293 -3.661 -0.813 -1.219
53296.7807 -4.297 -3.665 -0.815 -1.206
53297.7744 -4.283 -3.667 -0.805 -1.211
53297.8683 -4.293 -3.657 -0.803 -1.217
53298.6819 -4.291 -3.656 -0.806 -1.216
53298.9519 -4.283 -3.661 99.999 -1.203
53299.7629 -4.295 99.999 -0.818 99.999
53301.5892 -4.292 -3.666 99.999 99.999
53301.6802 -4.301 -3.662 -0.811 -1.206
53301.7693 -4.290 -3.664 -0.799 -1.215
53301.8599 -4.283 -3.656 -0.807 -1.205
53302.5840 -4.293 -3.669 -0.811 -1.228
53302.6736 -4.305 -3.666 -0.811 -1.207
53302.7631 -4.299 -3.669 -0.808 -1.213
53302.8532 -4.299 -3.667 -0.804 -1.212
53302.9452 -4.287 -3.660 -0.800 -1.211
53303.5839 -4.292 -3.655 -0.800 -1.205
53304.5788 99.999 -3.657 99.999 -1.211
53308.5739 -4.288 -3.659 -0.806 -1.200
53308.6681 -4.289 -3.665 -0.798 -1.213
53308.7602 -4.296 -3.664 -0.795 -1.208
53308.8507 -4.300 -3.666 -0.794 99.999
53309.5735 -4.296 -3.660 -0.806 -1.210
53309.6631 -4.308 -3.675 -0.804 -1.216
53309.7537 -4.302 -3.669 -0.805 -1.207
53309.8499 -4.295 -3.674 -0.805 -1.215
53310.5729 -4.293 -3.661 -0.803 -1.214
53310.6656 -4.282 -3.660 -0.816 -1.211
53310.7548 -4.290 -3.658 -0.802 -1.215
53310.8470 -4.292 -3.654 -0.789 99.999
53311.5724 99.999 99.999 99.999 -1.196
53311.6625 99.999 99.999 -0.803 99.999
53311.7527 -4.285 -3.662 -0.810 99.999
53311.8446 -4.287 -3.671 99.999 99.999
53312.5717 -4.297 -3.661 -0.817 -1.220
53312.6638 -4.299 -3.660 -0.793 -1.196
53312.7543 -4.292 -3.659 -0.809 -1.202
53312.8456 -4.291 -3.662 -0.804 -1.222
53313.5673 -4.293 -3.664 -0.794 -1.201
53313.5748 -4.293 -3.669 -0.794 -1.209
53313.5802 -4.298 -3.672 -0.805 -1.211
53313.5856 -4.296 -3.661 -0.800 -1.212
53313.5910 -4.296 -3.668 99.999 -1.196
53313.5981 -4.295 -3.668 -0.806 -1.216
53313.6034 -4.295 -3.667 -0.800 -1.215
53313.6088 -4.299 -3.666 -0.810 -1.206
53313.6142 -4.299 -3.668 -0.793 -1.206
53313.6216 -4.301 -3.670 -0.807 -1.212
53313.6270 -4.293 -3.670 -0.801 -1.209
53313.6324 -4.301 -3.669 -0.807 -1.206
53313.6396 -4.298 -3.671 -0.802 -1.208
53313.6466 -4.299 -3.667 -0.807 -1.207
53313.6538 -4.295 -3.668 -0.796 -1.203
53313.6592 -4.292 -3.667 -0.792 -1.204
53313.6646 -4.296 -3.673 -0.800 -1.208
53313.6777 -4.296 -3.668 -0.806 -1.207
53313.6830 -4.293 -3.669 -0.799 -1.213
53313.6928 -4.289 -3.669 -0.797 -1.208
53313.6999 -4.297 -3.666 -0.797 -1.207
53313.7053 -4.294 -3.667 -0.799 -1.212
53313.7124 -4.295 -3.667 -0.798 -1.213
53313.7179 -4.296 -3.670 -0.804 -1.209
53313.7234 -4.292 -3.665 -0.797 -1.215
53313.7288 -4.298 -3.668 99.999 -1.214
53313.7342 -4.296 -3.671 -0.798 -1.221
53313.7396 -4.295 -3.669 -0.803 -1.208
53313.7450 -4.299 -3.671 -0.806 -1.220
53313.7504 -4.300 -3.662 -0.803 -1.205
53313.7576 -4.298 -3.669 -0.805 -1.208
53313.7631 -4.294 -3.665 -0.800 -1.213
53313.7685 -4.295 -3.668 -0.801 -1.211
53313.7739 -4.297 -3.670 -0.806 -1.218
53313.7811 -4.297 -3.670 -0.810 -1.217
53313.7883 -4.295 -3.665 -0.804 -1.215
53313.7937 -4.294 -3.669 -0.799 -1.212
53313.7991 -4.296 -3.670 -0.798 -1.211
53313.8045 -4.299 -3.668 -0.798 -1.211
53313.8099 -4.297 -3.665 -0.803 -1.211
53313.8153 -4.296 -3.663 -0.799 -1.213
53313.8223 -4.301 -3.667 -0.808 -1.211
53313.8277 -4.292 -3.669 99.999 -1.216
53313.8348 -4.295 -3.665 -0.798 -1.206
53313.8403 -4.299 -3.667 -0.803 -1.216
53313.8457 -4.296 -3.668 -0.806 -1.211
53313.8511 -4.294 -3.667 -0.806 -1.221
53313.8565 -4.299 -3.672 -0.812 -1.211
53313.8637 -4.296 -3.673 -0.803 -1.211
53313.8711 -4.294 -3.671 -0.798 -1.208
53313.8765 -4.294 -3.666 -0.800 -1.213
53313.8820 -4.293 -3.669 -0.808 -1.216
53313.8874 -4.297 -3.669 -0.798 -1.212
53313.8929 -4.297 -3.663 -0.804 -1.212
53313.8983 -4.295 -3.668 -0.805 -1.214
53313.9036 -4.294 -3.668 -0.800 -1.216
53314.5667 -4.296 -3.663 -0.800 -1.213
53314.5743 -4.288 -3.669 -0.812 -1.215
53314.5797 -4.293 -3.662 -0.797 -1.216
53314.5850 -4.292 -3.659 99.999 -1.211
53314.5904 -4.285 -3.666 -0.812 -1.209
53314.6029 -4.296 -3.672 -0.802 99.999
53314.6083 99.999 99.999 -0.817 -1.224
53314.6265 -4.295 -3.663 99.999 99.999
53314.6319 -4.283 -3.651 -0.799 99.999
53314.6719 -4.301 -3.672 -0.789 99.999
53314.6872 99.999 99.999 -0.802 -1.215
53314.6927 -4.291 -3.669 -0.802 -1.218
53314.6998 -4.301 -3.668 99.999 99.999
53314.7052 -4.295 -3.673 99.999 99.999
53314.7234 -4.310 99.999 99.999 99.999
53314.7343 -4.303 99.999 99.999 99.999
53314.7397 -4.294 -3.682 -0.803 99.999
53314.7452 99.999 99.999 -0.794 99.999
53314.7506 99.999 -3.663 99.999 99.999
53314.7577 -4.298 -3.680 -0.797 -1.213
53314.8723 99.999 -3.668 99.999 99.999
53315.6715 -4.300 -3.666 99.999 99.999
53318.5655 -4.304 -3.678 -0.796 -1.216
53318.5709 -4.297 -3.670 -0.803 99.999
53318.5763 -4.304 -3.676 -0.805 -1.208
53318.5817 -4.295 -3.673 -0.815 -1.210
53318.5888 -4.301 -3.678 -0.803 -1.212
53318.5942 -4.297 -3.668 -0.804 99.999
53318.5996 -4.289 -3.672 -0.807 -1.209
53318.6071 -4.297 -3.669 99.999 -1.206
53318.6125 -4.304 -3.674 -0.797 99.999
53318.6180 -4.304 -3.669 -0.805 -1.210
53318.6252 -4.301 -3.673 -0.803 -1.200
53318.6321 -4.302 -3.677 -0.801 -1.214
53318.6394 -4.300 -3.684 -0.813 -1.216
53318.6448 -4.300 -3.670 -0.799 -1.217
53318.6502 -4.300 -3.672 -0.803 -1.218
53318.6633 -4.305 -3.666 -0.808 -1.206
53318.6687 -4.299 -3.675 -0.808 -1.211
53318.6784 -4.295 -3.670 -0.794 -1.222
53318.6838 -4.297 -3.672 -0.799 -1.200
53318.6909 -4.301 -3.676 99.999 99.999
53318.6980 -4.297 -3.673 -0.798 -1.227
53318.7061 -4.306 -3.674 -0.804 -1.212
53318.7114 -4.301 -3.671 -0.801 -1.224
53318.7169 -4.305 -3.674 -0.806 -1.213
53318.7223 -4.305 -3.678 -0.801 -1.216
53318.7277 -4.304 -3.673 -0.793 -1.217
53318.7331 -4.305 -3.664 -0.802 -1.208
53318.7385 -4.308 -3.669 -0.814 -1.219
53318.7457 -4.297 -3.674 -0.801 -1.216
53318.7511 -4.298 -3.663 -0.801 -1.205
53318.7566 -4.298 -3.666 99.999 -1.205
53318.7619 -4.303 -3.672 -0.810 -1.207
53318.7707 -4.306 -3.668 -0.809 -1.213
53318.7761 -4.303 -3.668 -0.802 -1.209
53318.7815 -4.298 -3.660 -0.803 -1.218
53318.7869 -4.299 -3.671 99.999 -1.209
53318.7922 -4.296 -3.670 -0.808 99.999
53318.7976 -4.300 -3.675 -0.811 -1.216
53318.8030 -4.298 -3.680 -0.798 -1.208
53318.8100 -4.298 -3.671 -0.798 -1.216
53318.8154 -4.296 -3.678 -0.795 -1.214
53318.8225 -4.296 -3.667 -0.800 -1.208
53318.8279 -4.304 -3.673 -0.798 -1.209
53318.8333 -4.295 -3.664 -0.812 -1.212
53318.8388 -4.300 -3.664 -0.806 99.999
53318.8442 -4.299 -3.661 -0.808 -1.202
53318.8531 -4.299 -3.670 99.999 -1.201
53318.8585 -4.298 -3.667 -0.803 -1.215
53318.8639 -4.299 -3.668 -0.813 -1.214
53318.8693 -4.294 -3.677 -0.806 -1.221
53318.8748 -4.299 -3.673 -0.807 -1.215
53318.8802 -4.299 -3.674 -0.803 -1.209
53318.8856 -4.296 -3.672 -0.797 -1.214
53319.5651 -4.293 -3.663 -0.807 99.999
53319.5705 -4.293 -3.666 -0.805 -1.216
53319.5759 -4.292 -3.663 -0.803 -1.206
53319.5831 -4.295 -3.667 99.999 -1.203
53319.5884 -4.295 -3.670 -0.799 -1.215
53319.5938 -4.299 -3.667 -0.804 -1.208
53319.5992 -4.300 -3.666 -0.807 -1.206
53319.6067 -4.292 -3.663 -0.804 -1.208
53319.6121 -4.290 -3.675 -0.800 99.999
53319.6175 -4.300 -3.673 -0.800 -1.221
53319.6247 -4.296 -3.668 99.999 -1.200
53319.6315 -4.298 -3.673 -0.797 -1.202
53319.6389 -4.300 -3.674 -0.803 99.999
53319.6443 -4.304 -3.673 99.999 -1.219
53319.6572 -4.303 -3.672 -0.805 -1.209
53319.6625 -4.303 -3.672 -0.803 -1.212
53319.6679 -4.302 -3.674 -0.808 -1.214
53319.6776 -4.302 -3.672 -0.804 -1.208
53319.6848 -4.299 -3.679 -0.800 -1.221
53319.6901 -4.301 -3.669 -0.797 -1.203
53319.6972 -4.308 -3.677 -0.803 -1.211
53319.7026 -4.302 -3.676 -0.801 -1.207
53319.7080 -4.303 -3.670 -0.809 -1.198
53319.7134 -4.305 -3.669 -0.805 -1.212
53319.7188 -4.305 -3.669 -0.805 -1.209
53319.7242 -4.300 -3.678 -0.804 -1.219
53319.7296 -4.304 -3.674 -0.807 -1.213
53319.7350 -4.303 -3.675 -0.803 -1.221
53319.7420 -4.306 -3.682 -0.803 -1.221
53319.7475 -4.297 -3.671 -0.806 -1.213
53319.7528 -4.305 -3.672 -0.802 -1.211
53319.7583 -4.304 -3.675 -0.806 -1.215
53319.7655 -4.305 -3.673 -0.806 99.999
53319.7726 -4.303 -3.678 -0.807 -1.214
53319.7779 -4.303 -3.676 -0.808 -1.214
53319.7833 -4.305 -3.679 -0.805 -1.217
53319.7887 -4.309 -3.683 -0.809 -1.215
53319.7941 -4.308 -3.679 -0.807 -1.218
53319.7995 -4.304 -3.676 -0.805 -1.217
53319.8065 -4.311 -3.674 -0.802 -1.207
53319.8119 -4.306 -3.681 -0.801 -1.218
53319.8190 -4.304 -3.678 -0.819 -1.215
53319.8243 -4.306 -3.677 -0.802 -1.219
53319.8298 -4.309 -3.679 -0.805 -1.203
53319.8352 -4.303 -3.671 99.999 -1.216
53319.8406 -4.308 -3.678 -0.802 -1.203
53319.8495 -4.305 -3.674 -0.805 99.999
53319.8549 -4.307 -3.675 -0.808 -1.207
53319.8603 -4.311 -3.675 -0.809 -1.213
53319.8658 -4.310 -3.681 -0.801 -1.222
53319.8711 -4.316 -3.682 -0.791 -1.205
53319.8766 -4.308 -3.674 -0.809 -1.209
53319.8820 -4.314 -3.672 -0.814 -1.212
53319.8873 -4.296 -3.679 -0.794 99.999
53320.5647 -4.296 -3.662 -0.799 -1.209
53320.5702 -4.296 -3.659 -0.817 -1.213
53320.5756 -4.293 -3.660 -0.814 -1.220
53320.5828 -4.293 -3.669 -0.799 -1.215
53320.5882 -4.297 -3.667 -0.807 -1.217
53320.5936 -4.297 -3.663 -0.802 -1.213
53320.6011 -4.293 -3.668 -0.810 -1.222
53320.6066 -4.292 -3.665 -0.801 -1.217
53320.6120 -4.296 -3.666 -0.811 -1.215
53320.6192 -4.296 -3.669 -0.811 -1.212
53320.6261 -4.292 -3.665 -0.811 -1.215
53320.6336 -4.290 -3.662 -0.809 -1.221
53320.6389 -4.292 -3.664 -0.796 -1.210
53320.6442 -4.295 -3.662 99.999 -1.207
53320.6573 -4.296 -3.669 -0.805 -1.209
53320.6626 -4.290 -3.661 -0.800 99.999
53320.6723 -4.288 -3.664 -0.805 -1.219
53320.6777 -4.289 -3.662 -0.796 -1.201
53320.6848 -4.295 -3.671 -0.809 -1.224
53320.6919 -4.295 -3.668 -0.803 -1.219
53320.6974 -4.300 -3.667 99.999 99.999
53320.7027 -4.294 -3.665 -0.802 -1.200
53320.7081 -4.290 -3.674 -0.804 -1.215
53320.7136 -4.294 -3.665 -0.791 -1.206
53320.7190 -4.300 -3.665 -0.802 -1.209
53320.7244 -4.294 -3.661 -0.798 -1.211
53320.7298 -4.297 -3.668 -0.805 -1.213
53320.7369 -4.296 -3.670 -0.794 -1.203
53320.7424 -4.292 -3.669 99.999 99.999
53320.7477 -4.295 -3.673 99.999 -1.196
53320.7531 -4.302 -3.666 -0.800 -1.204
53320.7585 -4.300 -3.674 -0.800 -1.215
53320.7672 -4.300 -3.664 -0.806 -1.206
53320.7726 -4.299 -3.668 -0.805 -1.215
53320.7779 -4.297 -3.672 -0.793 -1.215
53320.7833 -4.300 -3.665 -0.799 -1.207
53320.7887 -4.298 -3.667 -0.805 -1.214
53320.7941 -4.303 -3.675 -0.799 -1.205
53320.7995 -4.301 -3.672 -0.807 -1.215
53320.8064 -4.298 -3.671 -0.799 -1.214
53320.8118 -4.306 -3.671 -0.798 -1.212
53320.8189 -4.299 -3.671 -0.805 -1.209
53320.8243 -4.302 -3.673 -0.799 -1.211
53320.8297 -4.304 -3.671 -0.797 -1.216
53320.8352 -4.301 -3.671 99.999 -1.208
53320.8406 -4.303 -3.674 -0.798 -1.210
53320.8495 -4.305 -3.673 -0.807 -1.215
53320.8550 -4.299 -3.674 -0.802 -1.203
53320.8604 -4.302 -3.676 -0.811 -1.210
53320.8658 -4.302 -3.681 -0.810 99.999
53320.8713 -4.297 -3.676 -0.797 -1.216
53320.8768 -4.303 -3.684 -0.799 -1.216
53320.8822 -4.310 -3.671 -0.799 99.999
53322.6495 -4.309 -3.674 -0.809 -1.215
53322.6549 -4.303 -3.668 -0.805 -1.219
53322.6603 -4.301 -3.675 -0.808 99.999
53322.6701 -4.301 -3.672 -0.799 -1.213
53322.6772 -4.302 -3.670 -0.807 99.999
53322.6826 -4.300 -3.674 -0.799 -1.208
53322.6898 -4.299 -3.671 -0.801 -1.213
53322.6952 -4.302 -3.679 -0.811 -1.207
53322.7006 -4.303 -3.671 -0.799 -1.213
53322.7060 -4.304 -3.670 99.999 -1.215
53322.7114 -4.298 -3.676 -0.791 -1.211
53322.7168 -4.298 -3.669 -0.801 -1.204
53322.7222 -4.303 -3.675 99.999 99.999
53322.7275 -4.297 -3.672 99.999 99.999
53322.7347 -4.316 99.999 99.999 99.999
53322.7401 -4.300 -3.668 -0.805 -1.215
53322.7455 -4.301 -3.676 -0.803 -1.222
53322.7508 -4.299 -3.672 -0.811 -1.219
53322.7649 -4.302 -3.669 -0.804 -1.207
53322.7811 -4.302 -3.671 -0.797 99.999
53322.7866 -4.292 -3.663 99.999 -1.207
53322.7920 -4.300 -3.675 -0.810 -1.217
53322.7989 -4.300 -3.675 -0.798 99.999
53322.8042 -4.298 -3.675 -0.800 -1.215
53322.8113 -4.301 -3.671 99.999 -1.201
53322.8167 -4.299 -3.670 -0.819 -1.217
53322.8221 -4.298 -3.677 -0.807 -1.208
53322.8275 -4.298 -3.677 -0.798 -1.220
53322.8328 -4.294 -3.672 -0.808 -1.213
53322.8417 -4.303 -3.674 -0.809 -1.217
53322.8471 -4.305 -3.675 -0.815 -1.212
53322.8525 -4.304 -3.674 -0.813 -1.203
53322.8579 -4.304 -3.674 -0.801 -1.203
53322.8632 -4.293 -3.682 99.999 99.999
53322.8686 -4.295 -3.668 -0.814 99.999
53326.7276 -4.300 -3.665 -0.809 -1.208
53326.8276 -4.297 -3.681 -0.810 -1.217
53328.5655 -4.301 -3.671 -0.803 -1.208
53328.6599 -4.305 -3.672 -0.814 -1.209
53328.7194 -4.306 -3.668 -0.813 -1.209
53329.6562 -4.299 -3.664 99.999 99.999
53329.7465 -4.304 -3.673 -0.809 -1.212
53329.8373 -4.300 -3.667 -0.806 -1.209
53330.5652 -4.302 -3.673 -0.807 -1.211
53330.6567 -4.303 -3.672 -0.806 -1.205
53330.7472 -4.306 -3.682 -0.803 -1.214
53333.5649 -4.298 -3.669 -0.800 -1.211
53333.6586 -4.302 -3.670 -0.809 -1.207
53333.7498 -4.298 -3.670 -0.803 -1.217
53334.5663 -4.294 -3.666 99.999 99.999
53334.6572 -4.296 -3.660 -0.794 -1.216
53334.7468 -4.297 -3.668 -0.803 -1.216
53334.8372 -4.290 -3.664 -0.805 -1.214
53335.5661 -4.303 -3.667 -0.796 99.999
53335.6562 -4.299 -3.660 -0.802 -1.206
53335.7462 -4.299 -3.672 -0.803 -1.220
53335.8352 -4.293 -3.671 -0.809 -1.224
53336.5651 -4.298 -3.678 -0.806 99.999
53336.6572 -4.306 -3.669 -0.803 -1.207
53336.7543 -4.299 -3.671 -0.804 -1.206
53338.7377 -4.308 -3.674 -0.804 -1.219
53339.5771 -4.297 -3.668 -0.806 -1.207
53339.6661 -4.291 -3.668 -0.805 -1.212
53339.7566 -4.293 -3.655 -0.811 -1.198
53340.5665 -4.304 -3.668 -0.799 -1.207
53340.6573 -4.299 -3.667 -0.801 -1.213
53340.7477 -4.299 -3.666 -0.811 -1.220
53340.8377 -4.298 -3.659 -0.810 -1.214
53341.5682 -4.308 -3.673 -0.811 -1.214
53341.6573 -4.305 -3.671 -0.807 -1.208
53341.7471 -4.304 -3.671 -0.813 -1.220
53341.8366 -4.304 -3.670 -0.800 -1.214
53342.5680 -4.313 99.999 99.999 99.999
53347.7055 -4.307 -3.671 -0.801 -1.219
53347.7966 -4.306 99.999 -0.810 99.999
53348.5674 -4.290 -3.653 99.999 -1.215
53348.6597 -4.296 -3.665 -0.799 -1.215
53348.7500 -4.304 -3.673 -0.802 -1.216
53349.5748 -4.287 -3.650 -0.806 -1.209
53350.5743 -4.283 -3.652 -0.809 -1.219
53350.6635 -4.291 -3.656 -0.810 -1.219
53350.7542 -4.291 -3.654 -0.806 -1.215
53351.5744 -4.293 -3.667 -0.801 -1.219
53351.6642 -4.296 -3.661 -0.802 -1.209
53352.5743 -4.293 -3.664 -0.808 -1.215
53352.6638 -4.291 -3.663 -0.811 -1.227
53352.7563 -4.301 -3.665 -0.805 -1.220
53353.5726 -4.295 -3.662 -0.809 -1.218
53353.6620 -4.301 -3.670 -0.808 -1.215
53353.7535 -4.302 -3.669 -0.807 -1.216
53354.5766 -4.299 -3.664 -0.811 -1.212
53354.6662 -4.303 -3.669 -0.815 -1.211
53354.7566 -4.299 -3.672 -0.805 -1.220
53355.5771 -4.296 -3.664 -0.807 -1.212
53355.6713 -4.300 -3.674 -0.811 -1.217
53355.7621 -4.295 -3.653 -0.806 -1.208
53356.5756 -4.293 -3.652 -0.811 -1.203
53357.5758 -4.287 -3.661 -0.812 -1.209
53357.6669 -4.290 -3.645 99.999 99.999
53357.7577 -4.290 -3.653 -0.810 -1.211
53358.5777 -4.296 -3.671 -0.792 -1.215
53358.6672 -4.301 -3.658 -0.811 -1.211
53358.7574 -4.290 -3.658 -0.806 -1.217
53359.6025 -4.297 -3.666 -0.808 -1.218
53359.6928 -4.291 -3.659 -0.797 -1.211
53359.7844 -4.300 -3.662 -0.807 -1.216
53360.5766 -4.282 -3.649 -0.808 -1.213
53360.6691 -4.284 -3.652 -0.802 -1.218
53360.7614 -4.291 -3.666 -0.810 -1.217
53362.5789 -4.285 -3.640 -0.808 -1.210
53363.5776 -4.285 -3.644 -0.803 -1.208
53364.5794 -4.279 -3.644 -0.809 -1.211
53364.6718 -4.278 -3.644 -0.802 -1.217
53365.6680 -4.282 -3.650 -0.803 -1.212
53367.6923 -4.289 -3.650 -0.801 -1.219
53377.5831 -4.283 -3.654 -0.799 -1.207
53377.6760 -4.283 -3.647 99.999 99.999
53378.6586 -4.287 -3.650 -0.800 -1.216
53379.5930 99.999 -3.660 99.999 99.999
53381.5789 99.999 -3.660 99.999 99.999
53383.7072 -4.292 -3.662 -0.802 -1.218
53386.5773 -4.296 -3.654 -0.804 -1.212
53387.5812 -4.290 -3.657 -0.808 -1.210
53388.5785 -4.281 -3.654 -0.798 -1.213
53389.5817 -4.305 -3.660 -0.820 99.999
53389.6725 -4.290 -3.658 -0.806 -1.207
53393.5858 -4.298 -3.670 -0.809 -1.208
53393.6782 -4.298 -3.662 -0.808 -1.216
53395.6408 -4.295 -3.663 -0.796 -1.215
53399.5852 -4.295 -3.662 -0.806 -1.213
53401.5852 -4.307 -3.671 -0.804 99.999
53402.5874 -4.308 -3.680 -0.808 -1.217
53403.5881 -4.289 -3.662 -0.822 99.999
53404.5887 -4.297 -3.667 -0.809 -1.216
53405.5890 -4.295 -3.663 -0.805 -1.209
53415.6102 -4.299 -3.668 99.999 -1.200
53526.9623 -4.281 -3.654 99.999 99.999
53527.9620 -4.281 -3.661 -0.809 -1.221
53529.9548 -4.293 -3.647 99.999 -1.208
53530.9569 -4.277 -3.654 -0.807 -1.216
53531.9494 -4.288 -3.657 -0.807 99.999
53532.9484 -4.276 -3.662 -0.804 99.999
53533.9429 -4.284 -3.661 -0.808 -1.206
53534.9461 -4.297 -3.669 -0.807 -1.225
53536.9352 -4.280 -3.647 -0.814 -1.214
53537.9335 -4.286 -3.654 -0.820 -1.222
53538.9347 -4.284 -3.646 99.999 -1.208
53548.9037 -4.297 -3.660 99.999 -1.214
53550.9007 -4.295 -3.663 99.999 -1.209
53552.8940 -4.294 -3.662 99.999 99.999
53556.8844 -4.291 -3.667 99.999 -1.211
53557.8803 -4.290 -3.665 -0.818 -1.211
53557.9711 -4.292 -3.670 -0.805 -1.214
53558.8770 -4.296 -3.669 -0.815 99.999
53558.9683 -4.298 -3.662 -0.809 -1.212
53560.8732 -4.299 -3.673 -0.815 -1.227
53560.9633 -4.293 -3.670 -0.807 -1.210
53561.8684 -4.289 -3.653 -0.806 99.999
53561.9579 -4.294 -3.664 99.999 99.999
53562.8654 -4.296 -3.658 99.999 -1.220
53562.9552 -4.295 -3.665 -0.809 -1.219
53564.8599 -4.295 -3.673 -0.810 -1.227
53565.8597 99.999 -3.677 99.999 -1.220
53565.9505 99.999 -3.659 -0.811 99.999
53566.9476 99.999 -3.660 99.999 99.999
53567.8578 -4.288 -3.673 -0.818 -1.226
53567.9478 -4.301 -3.668 99.999 99.999
53627.6941 -4.299 99.999 99.999 -1.200
53627.7838 -4.297 -3.664 -0.811 -1.206
53627.8753 -4.293 -3.666 -0.805 -1.199
53627.9665 -4.298 -3.667 -0.812 -1.211
53628.6913 -4.306 -3.672 -0.813 -1.226
53628.7827 -4.306 -3.673 -0.800 99.999
53628.8746 -4.300 -3.673 -0.806 -1.221
53628.9656 -4.292 -3.667 -0.816 -1.211
53629.6857 -4.292 -3.669 -0.814 -1.212
53629.7771 -4.305 -3.672 -0.801 -1.213
53629.8664 -4.307 -3.678 -0.801 -1.211
53629.9595 -4.300 -3.674 -0.800 -1.211
53630.7749 -4.292 -3.664 -0.816 -1.212
53631.6814 -4.296 99.999 -0.808 -1.206
53631.7710 -4.288 -3.660 -0.816 -1.221
53631.8630 -4.291 -3.666 -0.812 -1.215
53631.9527 -4.293 -3.667 99.999 -1.199
53632.6796 -4.293 -3.669 99.999 -1.216
53632.7699 -4.297 -3.667 99.999 99.999
53632.8604 -4.293 -3.669 -0.808 -1.208
53634.8679 -4.297 -3.672 -0.818 -1.223
53636.7530 -4.288 -3.666 -0.808 -1.211
53636.9328 -4.293 -3.668 -0.813 -1.216
53637.6645 -4.287 -3.659 -0.813 -1.205
53637.8462 -4.292 -3.668 -0.803 -1.217
53638.6637 -4.304 -3.677 -0.808 99.999
53638.7551 -4.297 -3.676 -0.811 -1.218
53638.8456 -4.299 -3.676 -0.806 -1.225
53638.9386 -4.307 -3.670 -0.806 99.999
53639.6621 -4.296 -3.674 -0.818 -1.214
53639.7516 -4.300 -3.674 -0.809 -1.213
53640.8427 -4.295 -3.677 99.999 99.999
53640.9352 -4.292 -3.668 -0.815 -1.219
53641.8388 -4.296 -3.668 -0.812 -1.214
53641.9283 -4.297 -3.666 -0.808 -1.215
53642.7428 -4.301 -3.668 -0.814 -1.214
53642.9269 -4.310 -3.681 -0.812 -1.226
53643.6505 -4.298 -3.670 -0.811 99.999
53643.7429 -4.294 -3.669 -0.806 -1.217
53643.8370 -4.299 -3.675 -0.812 -1.223
53643.9300 -4.302 -3.674 -0.807 -1.216
53644.6460 -4.307 -3.671 -0.808 -1.206
53644.7377 -4.305 -3.683 -0.805 -1.214
53644.8273 -4.309 -3.681 -0.808 -1.217
53646.6444 -4.293 -3.678 -0.810 -1.225
53646.7351 -4.299 -3.680 -0.806 -1.217
53648.6376 -4.306 -3.665 99.999 -1.210
53648.7304 -4.295 -3.661 -0.810 -1.219
53648.8203 -4.298 -3.670 -0.807 -1.211
53649.9143 -4.294 -3.671 -0.808 -1.213
53651.8135 -4.307 -3.679 -0.810 -1.217
53651.9029 -4.309 99.999 -0.810 99.999
53652.6253 -4.301 -3.671 -0.805 -1.227
53652.7164 -4.304 -3.676 99.999 99.999
53652.8054 -4.305 99.999 -0.813 -1.216
53653.6226 -4.299 -3.674 99.999 99.999
53653.7146 -4.301 -3.680 99.999 99.999
53654.6185 -4.302 -3.678 99.999 -1.220
53654.8972 -4.294 -3.670 -0.812 -1.217
53654.9866 -4.300 -3.671 -0.808 99.999
53655.6193 -4.301 -3.674 99.999 -1.219
53655.8973 -4.300 -3.671 -0.806 -1.215
53656.6623 -4.308 99.999 -0.815 -1.218
53657.6139 99.999 99.999 -0.799 -1.232
53657.7050 -4.301 -3.675 99.999 99.999
53657.7969 -4.300 -3.677 -0.810 99.999
53657.8890 -4.292 -3.664 99.999 -1.223
53660.7744 99.999 99.999 -0.810 -1.225
53660.8660 -4.297 -3.668 -0.800 -1.215
53662.6975 -4.303 -3.673 -0.805 -1.206
53663.5958 -4.297 -3.671 -0.812 -1.211
53663.6883 -4.301 -3.672 -0.801 -1.228
53663.7798 -4.305 -3.666 -0.803 -1.217
53663.8703 -4.304 -3.674 99.999 -1.209
53663.9595 -4.300 -3.673 -0.806 -1.218
53664.5954 -4.298 -3.663 99.999 -1.215
53664.6878 -4.299 -3.682 -0.798 99.999
53665.6769 -4.298 -3.675 -0.795 -1.222
53665.7659 -4.299 -3.663 -0.804 -1.216
53665.8600 -4.291 -3.669 -0.805 99.999
53666.5896 -4.298 -3.677 -0.800 -1.210
53666.6858 -4.302 -3.672 -0.808 -1.215
53666.7762 -4.304 -3.668 -0.807 -1.216
53666.8655 -4.303 -3.673 -0.809 -1.215
53667.5838 -4.294 -3.669 -0.800 -1.207
53667.7638 -4.310 -3.676 -0.802 -1.215
53667.8553 -4.309 -3.677 -0.804 -1.212
53667.9442 -4.296 -3.670 -0.800 -1.208
53668.5828 -4.301 -3.670 -0.804 -1.217
53668.7617 -4.309 -3.678 -0.808 -1.214
53668.8574 -4.310 -3.677 -0.804 -1.214
53669.5782 -4.297 99.999 -0.814 99.999
53669.6680 -4.291 -3.664 -0.803 -1.217
53669.7605 -4.300 -3.670 -0.806 -1.220
53669.8524 -4.301 -3.670 -0.812 -1.216
53670.5760 -4.293 -3.668 -0.804 -1.218
53670.8524 -4.287 -3.666 -0.802 -1.212
53671.5754 -4.302 -3.667 -0.808 -1.210
53671.6647 -4.297 -3.666 -0.798 -1.214
53671.7559 -4.286 -3.662 99.999 99.999
53671.8483 -4.296 99.999 -0.801 99.999
53671.9398 -4.289 -3.665 -0.810 -1.219
53672.5704 -4.308 99.999 99.999 99.999
53672.6601 -4.305 -3.671 -0.804 -1.213
53672.7512 -4.300 -3.676 -0.812 -1.213
53672.8455 -4.297 -3.662 -0.812 -1.207
53673.5700 -4.299 -3.663 -0.807 -1.222
53673.6601 -4.298 -3.664 -0.806 -1.225
53673.7508 -4.296 -3.676 -0.807 -1.220
53673.8428 -4.302 -3.667 -0.816 -1.219
53673.9322 -4.297 -3.665 -0.815 -1.218
53674.5693 -4.286 -3.664 -0.816 -1.205
53674.6588 -4.286 99.999 -0.802 -1.210
53675.5686 -4.295 -3.666 -0.807 -1.219
53675.6580 -4.288 99.999 -0.811 -1.215
53677.6563 99.999 99.999 -0.801 -1.226
53677.7455 -4.297 -3.668 -0.801 -1.208
53677.8373 -4.298 -3.669 -0.810 -1.218
53678.7457 -4.293 -3.665 -0.809 -1.215
53678.8356 -4.293 -3.663 -0.809 -1.222
53679.6514 -4.292 -3.666 -0.801 99.999
53679.7405 -4.287 -3.666 -0.802 -1.215
53679.8296 -4.290 -3.665 -0.801 -1.213
53680.6579 -4.293 -3.660 -0.805 -1.216
53680.7476 -4.292 -3.665 -0.805 -1.221
53680.8389 99.999 99.999 -0.810 99.999
53682.5670 -4.283 -3.668 -0.805 99.999
53684.6596 -4.301 -3.670 -0.806 -1.214
53684.7502 -4.294 -3.662 -0.803 -1.218
53684.8426 -4.289 -3.661 -0.809 -1.207
53685.8499 -4.291 -3.666 -0.796 -1.220
53686.6536 -4.303 -3.669 -0.815 -1.211
53686.7476 -4.293 -3.663 -0.806 -1.208
53686.8429 -4.295 -3.667 -0.800 -1.216
53687.6768 -4.300 -3.675 99.999 -1.220
53687.7682 -4.289 -3.665 -0.799 -1.209
53688.5642 -4.290 -3.668 -0.808 -1.225
53688.6547 -4.286 -3.660 -0.799 99.999
53688.7476 -4.290 -3.665 -0.810 -1.225
53688.8375 -4.283 -3.665 -0.804 -1.229
53689.5639 -4.293 -3.667 -0.802 99.999
53689.6543 -4.287 -3.669 -0.808 -1.221
53689.7435 -4.292 -3.669 -0.802 -1.212
53689.8422 -4.292 -3.669 -0.805 -1.214
53690.5762 -4.287 -3.661 99.999 99.999
53690.6654 -4.304 -3.663 -0.811 -1.216
53690.7578 -4.288 -3.671 -0.801 -1.211
53691.5691 -4.295 -3.675 -0.801 -1.226
53691.6552 -4.299 -3.672 -0.802 -1.219
53691.6981 -4.300 -3.673 -0.803 -1.229
53691.7383 -4.296 -3.667 -0.801 -1.217
53691.8321 -4.303 -3.669 -0.810 -1.214
53692.6226 -4.297 -3.680 99.999 99.999
53692.7141 -4.295 -3.672 -0.811 -1.225
53692.8049 -4.305 -3.676 -0.808 -1.221
53693.5611 -4.296 -3.666 -0.810 -1.216
53693.6505 -4.298 -3.671 -0.803 -1.216
53693.7413 -4.300 -3.674 -0.811 -1.228
53693.8360 -4.290 -3.669 -0.806 -1.213
53694.5606 -4.299 -3.667 -0.807 -1.215
53694.6500 -4.295 -3.674 -0.805 -1.213
53694.7411 -4.302 -3.673 -0.802 -1.215
53694.8337 -4.297 -3.675 -0.811 -1.221
53695.5603 -4.294 -3.666 -0.799 -1.219
53695.6511 -4.308 -3.675 -0.807 -1.206
53695.7425 -4.304 -3.678 -0.801 -1.210
53695.8336 -4.297 -3.675 -0.808 -1.219
53696.5605 -4.300 -3.673 -0.808 99.999
53696.8305 -4.298 -3.674 99.999 99.999
53697.5609 -4.300 99.999 99.999 99.999
53699.5628 -4.297 99.999 99.999 99.999
53699.6524 -4.293 99.999 -0.812 99.999
53699.7420 -4.297 -3.666 -0.800 -1.217
53699.8342 -4.296 -3.664 -0.798 -1.211
53700.5622 -4.300 -3.676 -0.810 -1.218
53700.7413 -4.299 -3.676 -0.817 -1.217
53700.8319 -4.295 -3.666 -0.813 99.999
53701.6501 -4.302 -3.675 -0.799 99.999
53701.7411 -4.308 -3.677 -0.799 99.999
53703.5976 -4.305 -3.669 -0.802 -1.218
53703.6875 -4.306 -3.673 -0.809 -1.219
53703.7795 -4.296 -3.673 -0.805 -1.210
53704.5602 -4.305 -3.672 -0.817 -1.211
53704.6495 -4.297 -3.666 -0.804 -1.217
53704.7408 -4.300 -3.671 -0.799 -1.217
53705.8369 -4.292 -3.667 -0.796 -1.217
53706.5601 -4.300 -3.665 -0.796 99.999
53706.6524 -4.301 -3.674 -0.802 -1.218
53706.7423 -4.307 -3.675 -0.800 99.999
53706.8345 -4.304 -3.678 -0.799 -1.208
53707.6510 -4.305 -3.674 -0.806 -1.212
53707.7494 -4.300 -3.672 -0.804 -1.219
53708.6559 -4.298 -3.666 -0.803 -1.207
53709.5613 -4.304 -3.671 -0.803 -1.203
53710.5613 -4.305 -3.670 -0.812 -1.209
53710.6539 -4.299 -3.667 99.999 99.999
53711.5631 -4.299 -3.667 -0.803 -1.211
53711.6550 -4.302 -3.667 -0.811 -1.214
53711.7461 -4.301 -3.663 -0.805 -1.207
53712.5630 -4.297 -3.673 -0.810 -1.210
53712.6550 -4.302 -3.670 99.999 99.999
53713.7474 -4.301 99.999 99.999 99.999
53714.5633 -4.299 -3.663 -0.805 -1.209
53714.6576 -4.296 -3.666 -0.805 -1.218
53714.7472 -4.292 -3.666 -0.802 -1.215
53721.5669 -4.291 -3.664 -0.806 -1.215
53721.6577 -4.289 -3.665 -0.805 -1.207
53722.7110 -4.296 -3.661 -0.814 -1.224
53724.5702 -4.299 -3.665 -0.814 -1.207
53724.6619 -4.296 -3.661 -0.799 -1.211
53725.5720 -4.288 -3.658 -0.800 -1.217
53725.6643 -4.289 -3.661 -0.807 -1.212
53725.7537 -4.287 -3.656 -0.814 99.999
53726.5722 -4.284 -3.650 -0.799 99.999
53726.7572 -4.289 -3.668 99.999 99.999
53727.5730 99.999 99.999 -0.808 -1.205
53727.6636 99.999 -3.651 99.999 99.999
53727.7528 -4.287 -3.653 -0.804 -1.209
53729.5750 -4.287 -3.669 -0.797 -1.210
53729.6654 -4.292 -3.666 -0.807 -1.210
53729.7547 -4.290 -3.657 -0.808 -1.214
53730.5754 99.999 -3.659 99.999 99.999
53732.5710 -4.290 -3.656 -0.808 99.999
53732.6622 99.999 99.999 -0.809 -1.217
53733.5765 -4.298 -3.669 -0.804 -1.207
53733.6674 -4.288 -3.664 -0.802 -1.209
53734.6681 -4.290 -3.665 -0.808 -1.218
53734.7596 -4.289 -3.658 -0.814 99.999
53741.5766 -4.298 -3.670 -0.812 -1.217
53742.5769 -4.284 -3.660 99.999 -1.223
53742.6687 -4.297 -3.653 -0.814 -1.219
53744.5738 -4.290 -3.664 -0.802 -1.207
53744.6631 -4.296 -3.663 -0.806 -1.213
53745.5743 -4.300 -3.667 -0.809 -1.218
53745.6656 -4.297 -3.677 -0.807 -1.213
53746.5747 -4.289 -3.666 -0.800 -1.215
53746.6674 -4.301 -3.664 -0.807 -1.220
53747.5751 -4.290 -3.665 -0.808 -1.218
53748.6591 -4.293 -3.661 -0.804 -1.224
53752.5734 -4.303 -3.662 -0.798 -1.212
53752.6636 -4.301 -3.672 -0.800 -1.216
53753.5772 99.999 99.999 -0.802 99.999
53753.6681 -4.292 -3.661 99.999 99.999
53755.5782 -4.298 -3.659 -0.806 -1.210
53755.6712 -4.289 -3.669 -0.813 -1.207
53756.5785 99.999 99.999 -0.812 -1.221
53756.6710 -4.302 -3.665 -0.813 -1.226
53757.5792 -4.296 -3.664 -0.811 -1.216
53757.6708 -4.285 -3.659 -0.802 -1.208
53758.5796 -4.296 -3.671 -0.806 -1.220
53758.6687 -4.290 -3.667 -0.810 -1.216
53760.6688 -4.301 -3.663 -0.818 -1.222
53763.5790 -4.294 -3.669 -0.797 99.999
53763.6721 -4.286 -3.666 -0.803 -1.215
53765.5786 99.999 -3.677 99.999 -1.226
53765.6713 -4.289 99.999 99.999 99.999
53768.5815 -4.299 -3.677 99.999 99.999
53769.5835 -4.298 -3.667 99.999 99.999
53773.5853 -4.302 -3.675 -0.802 -1.207
53777.5859 -4.294 -3.666 -0.811 -1.215
53779.5899 -4.303 -3.671 -0.804 -1.219
53789.5914 -4.311 -3.658 99.999 99.999
53790.5919 -4.296 -3.670 -0.803 -1.221
53791.5908 -4.296 -3.663 -0.804 -1.220
53793.5932 99.999 -3.656 99.999 99.999

